Robust Distributed Arrays: Provably Secure Networking for Data Availability Sampling

Data Availability Sampling (DAS), a central component of Ethereum's roadmap, enables clients to verify data availability without requiring any single client to download the entire dataset. DAS operates by having clients randomly retrieve individual symbols of erasure-encoded data from a peer-to-peer network. While the cryptographic and encoding aspects of DAS have recently undergone formal analysis, the peer-to-peer networking layer remains underexplored, with a lack of security definitions and efficient, provably secure constructions. In this work, we address this gap by introducing a novel distributed data structure that can serve as the networking layer for DAS, which we call robust distributed arrays. That is, we rigorously define a robustness property of a distributed data structure in an open permissionless network, that mimics a collection of arrays. Then, we give a simple and efficient construction and formally prove its robustness. Notably, every individual node is required to store only small portions of the data, and accessing array positions incurs minimal latency. The robustness of our construction relies solely on the presence of a minimal absolute number of honest nodes in the network. In particular, we avoid any honest majority assumption. Beyond DAS, we anticipate that robust distributed arrays can have wider applications in distributed systems.

==> csvdata/estimates_data_10_1000.csv <==
k2,k1,data_complexity,join_complexity,get_complexity,store_complexity
29,2,0.034482758620689655,169174.97027348395,120.68965517241381,17922.116527942926
28,2,0.03571428571428571,171667.85714285716,125.0,19221.938775510203
27,2,0.037037037037037035,174429.8353909465,129.62962962962962,20668.72427983539
26,2,0.038461538461538464,177502.07100591715,134.6153846153846,22285.502958579884
25,2,0.04,180934.0,140.0,24100.0
24,2,0.041666666666666664,184785.41666666666,145.83333333333334,26145.833333333336
23,2,0.043478260869565216,189129.20604914933,152.17391304347825,28464.0831758034
22,2,0.045454545454545456,194054.95867768594,159.0909090909091,31105.371900826445
21,2,0.047619047619047616,199673.80952380953,166.66666666666669,34132.65306122449
20,2,0.05,206125.0,175.0,37625.0
19,2,0.05263157894736842,213584.90304709141,184.21052631578945,41682.825484764544
18,2,0.05555555555555555,222279.62962962964,194.44444444444446,46435.18518518519
17,2,0.058823529411764705,232502.9411764706,205.88235294117646,52050.173010380626
16,2,0.0625,244642.1875,218.75,58750.0
15,2,0.06666666666666667,259216.6666666667,233.33333333333331,66833.33333333334
14,2,0.07142857142857142,276935.7142857143,250.0,76709.1836734694
13,2,0.07692307692307693,298789.05325443787,269.2307692307692,88949.70414201183
12,2,0.08333333333333333,326191.6666666666,291.6666666666667,104375.0
11,2,0.09090909090909091,361224.3801652893,318.1818181818182,124194.21487603305
10,2,0.1,407050.0,350.0,150250.0
9,2,0.1111111111111111,468668.51851851854,388.8888888888889,185462.96296296298
8,2,0.125,554368.75,437.5,234687.5
7,2,0.14285714285714285,678721.4285714285,500.0,306479.5918367347
6,2,0.16666666666666666,869316.6666666666,583.3333333333334,417083.3333333334
5,3,0.2,1142083.3333333333,466.66666666666663,400333.3333333333
4,3,0.25,1717858.3333333333,583.3333333333334,625416.6666666666
3,3,0.3333333333333333,2955150.0,777.7777777777778,1111666.6666666665
2,3,0.5,6470983.333333333,1166.6666666666667,2500833.3333333335
1,3,1.0,25348483.333333332,2333.3333333333335,10001666.666666666


==> csvdata/estimates_data_10_10000.csv <==
k2,k1,data_complexity,join_complexity,get_complexity,store_complexity
277,8,0.0036101083032490976,359978.1940335466,31.588447653429604,4909.893912340836
276,8,0.0036231884057971015,360250.0315059861,31.702898550724637,4945.455261499685
275,8,0.0036363636363636364,360524.71074380167,31.81818181818182,4981.404958677686
274,8,0.0036496350364963502,360802.27236400446,31.934306569343065,5017.748681336246
273,8,0.003663003663003663,361082.757718472,32.05128205128205,5054.492211085618
272,8,0.003676470588235294,361366.2089100346,32.169117647058826,5091.641435986159
271,8,0.0036900369003690036,361652.6688089759,32.28782287822878,5129.202352909138
270,8,0.003703703703703704,361942.18106995884,32.407407407407405,5167.181069958848
269,8,0.0037174721189591076,362234.7901493899,32.52788104089219,5205.583808957864
268,8,0.0037313432835820895,362530.54132323456,32.649253731343286,5244.416907997327
267,8,0.003745318352059925,362829.48070529813,32.77153558052434,5283.686824054203
266,8,0.0037593984962406013,363131.65526598453,32.89473684210526,5323.40013567754
265,8,0.0037735849056603774,363437.1128515486,33.0188679245283,5363.5635457458175
264,8,0.003787878787878788,363745.90220385673,33.14393939393939,5404.18388429752
263,8,0.0038022813688212928,364058.07298067055,33.26996197718631,5445.268111437204
262,8,0.003816793893129771,364373.67577646987,33.396946564885496,5486.823320319329
261,8,0.0038314176245210726,364692.7621438323,33.524904214559385,5528.85674021227
260,8,0.0038461538461538464,365015.3846153846,33.65384615384615,5571.375739644971
259,8,0.003861003861003861,365341.5967263458,33.78378378378378,5614.387829638795
258,8,0.003875968992248062,365671.45303767803,33.91472868217054,5657.900667027222
257,8,0.0038910505836575876,366005.00915986614,34.04669260700389,5701.92205786613
256,8,0.00390625,366342.32177734375,34.1796875,5746.4599609375
255,8,0.00392156862745098,366683.44867358706,34.31372549019608,5791.522491349481
254,8,0.003937007874015748,367028.44875689753,34.44881889763779,5837.1179242358485
253,8,0.003952569169960474,367377.382086894,34.58498023715415,5883.254698558016
252,8,0.003968253968253968,367730.3099017385,34.72222222222222,5929.94142101285
251,8,0.00398406374501992,368087.29464611673,34.8605577689243,5977.186870049682
250,8,0.004,368448.4,35.0,6025.0
249,8,0.004016064257028112,368813.69090821117,35.140562248995984,6073.389945323462
248,8,0.004032258064516129,369183.23361082206,35.28225806451613,6122.366024973985
247,8,0.004048582995951417,369557.0956744087,35.4251012145749,6171.937746889803
246,8,0.0040650406504065045,369935.34602419194,35.56910569105691,6222.11481261154
245,8,0.004081632653061225,370318.0549770929,35.714285714285715,6272.907122032487
244,8,0.004098360655737705,370705.29427573236,35.86065573770492,6324.324778285407
243,8,0.00411522633744856,371097.137123406,36.008230452674894,6376.378092770411
242,8,0.004132231404958678,371493.6582200669,36.15702479338843,6429.077590328529
241,9,0.004149377593360996,337172.71157712693,32.27293683725219,5762.1635685029905
240,9,0.004166666666666667,337578.81944444444,32.407407407407405,5810.185185185185
239,9,0.0041841004184100415,337989.83901620144,32.54300325430033,5858.81043943753
238,9,0.004201680672268907,338405.8513601519,32.6797385620915,5908.049494307526
237,9,0.004219409282700422,338826.9392369456,32.81762775433661,5957.912727661165
236,9,0.00423728813559322,339253.1871429027,32.95668549905838,6008.410737655207
235,9,0.00425531914893617,339684.68135405664,33.096926713947994,6059.554348372818
234,9,0.004273504273504274,340121.5099715099,33.238366571699906,6111.35461562812
233,9,0.004291845493562232,340563.7629681478,33.381020505484024,6163.822832945491
232,9,0.004310344827586207,341011.5322367551,33.524904214559385,6216.970537719646
231,9,0.004329004329004329,341464.9116395869,33.67003367003367,6270.809517562764
230,9,0.004347826086956522,341923.9970594413,33.81642512077295,6325.3518168452
229,9,0.004366812227074236,342388.88645228813,33.96409509946628,6380.609743436539
228,9,0.0043859649122807015,342859.67990150815,34.113060428849906,6436.595875654048
227,9,0.004405286343612335,343336.4796737975,34.26333822809594,6493.323069425846
226,9,0.004424778761061947,343819.3902767988,34.414945919370695,6550.804465676421
225,9,0.0044444444444444444,344308.5185185185,34.5679012345679,6609.0534979423865
224,9,0.004464285714285714,344803.9735685941,34.72222222222222,6668.083900226758
223,9,0.004484304932735426,345305.8670214786,34.87792725460887,6727.909715100288
222,9,0.0045045045045045045,345814.3129616102,35.03503503503504,6788.545302058816
221,9,0.004524886877828055,346329.4280306391,35.193564605329314,6850.005346145884
220,9,0.004545454545454545,346851.33149678604,35.35353535353535,6912.304866850322
219,9,0.0045662100456621,347380.145326411,35.51496702181634,6975.4592272888385
218,9,0.0045871559633027525,347915.994257872,35.67787971457696,7039.484143684127
217,9,0.004608294930875576,348459.0058777586,35.842293906810035,7104.395695149375
216,9,0.004629629629629629,349009.31069958844,36.008230452674894,7170.210333790581
215,9,0.004651162790697674,349567.04224505735,36.17571059431525,7236.944895138513
214,9,0.004672897196261682,350132.33712793933,36.3447559709242,7304.616608922662
213,9,0.004694835680751174,350705.33514073485,36.515388628064684,7373.243110200064
212,9,0.0047169811320754715,351286.1793441715,36.68763102725367,7442.842450852419
211,9,0.004739336492890996,351875.01615966496,36.86150605581885,7513.433111465501
210,9,0.004761904761904762,352471.9954648526,37.03703703703704,7585.034013605442
209,9,0.004784688995215311,353077.2706923173,37.21424774056353,7657.664532507141
208,9,0.004807692307692308,353690.9989316239,37.39316239316239,7731.344510190664
207,10,0.004830917874396135,326535.5632570188,33.81642512077295,7025.484842120002
206,10,0.0048543689320388345,327166.6839475917,33.980582524271846,7093.741163163351
205,10,0.004878048780487805,327806.751933373,34.146341463414636,7162.998215348007
204,10,0.004901960784313725,328455.94002306805,34.31372549019608,7233.275663206459
203,10,0.0049261083743842365,329114.42524691205,34.48275862068965,7304.593656725473
202,10,0.0049504950495049506,329782.3889814724,34.65346534653465,7376.9728457994315
201,10,0.004975124378109453,330460.01707878517,34.82587064676617,7450.434395188238
200,10,0.005,331147.5,35.0,7525.0
199,10,0.005025125628140704,331845.0329537133,35.175879396984925,7600.691901719653
198,10,0.005050505050505051,332552.8160391797,35.35353535353535,7677.532904805633
197,10,0.005076142131979695,333271.05439459917,35.53299492385787,7755.546393877709
196,10,0.00510204081632653,333999.95835068723,35.714285714285715,7834.7563515202
195,10,0.005128205128205128,334739.7435897436,35.8974358974359,7915.1873767258385
194,10,0.005154639175257732,335490.63131044747,36.08247422680412,7996.864704006802
193,10,0.0051813471502590676,336252.84839861473,36.26943005181347,8079.814223200622
192,10,0.005208333333333333,337026.6276041667,36.458333333333336,8164.0625
191,10,0.005235602094240838,337812.20772456896,36.64921465968587,8249.636797236917
190,10,0.005263157894736842,338609.83379501384,36.84210526315789,8336.565096952909
189,10,0.005291005291005291,339419.75728563033,37.03703703703704,8424.876123288823
188,10,0.005319148936170213,340242.2363060208,37.234042553191486,8514.599366229064
187,10,0.0053475935828877,341077.5358174383,37.43315508021391,8605.765106236951
186,10,0.005376344086021506,341925.92785293097,37.634408602150536,8698.404439819631
185,10,0.005405405405405406,342787.69174579985,37.83783783783784,8792.54930606282
184,10,0.005434782608695652,343663.1143667297,38.04347826086956,8888.232514177693
183,10,0.00546448087431694,344552.49036997225,38.25136612021858,8985.487772104274
182,10,0.005494505494505495,345456.1224489796,38.46153846153846,9084.349716217848
181,10,0.0055248618784530384,346374.3216019047,38.67403314917127,9184.853942187357
180,10,0.005555555555555556,347307.4074074074,38.888888888888886,9287.037037037036
179,11,0.00558659217877095,325528.4355839535,35.55104113763332,8537.215102241162
178,11,0.0056179775280898875,326492.28919672675,35.75076608784474,8633.264854070309
177,11,0.005649717514124294,327472.0426035709,35.952747817154595,8730.94634944678
176,11,0.005681818181818182,328468.0526859504,36.15702479338843,8830.296769346356
175,11,0.005714285714285714,329480.6864564007,36.36363636363636,8931.354359925788
174,11,0.005747126436781609,330510.32140669477,36.572622779519335,9034.158469354665
173,11,0.005780346820809248,331557.34587007435,36.78402522333158,9138.749586141748
172,11,0.005813953488372093,332622.1593982005,36.99788583509514,9245.169379025518
171,11,0.005847953216374269,333705.1731535111,37.21424774056353,9353.46073850229
170,11,0.0058823529411764705,334806.81031771,37.43315508021391,9463.667820069204
169,11,0.005917159763313609,335927.5065171515,37.654653039268425,9575.83608926349
168,11,0.005952380952380952,337067.7102659246,37.87878787878788,9690.012368583797
167,11,0.005988023952095809,338227.8834274836,38.105606967882416,9806.244886384009
166,11,0.006024096385542169,339408.5016957204,38.33515881708653,9924.583327834887
165,11,0.006060606060606061,340610.0550964187,38.56749311294766,10045.078888054093
164,11,0.006097560975609756,341833.04851008597,38.80266075388026,10167.78432751068
163,11,0.006134969325153374,343078.0022172114,39.04071388733965,10292.754029816018
162,11,0.006172839506172839,344345.4524670574,39.28170594837262,10420.044062019371
161,11,0.006211180124223602,345635.95207115327,39.52569169960474,10549.712237532924
160,11,0.00625,346950.0710227273,39.77272727272727,10681.81818181818
159,11,0.006289308176100629,348288.3971433811,40.02287021154946,10816.423400973063
158,11,0.006329113924050633,349651.53675838665,40.27617951668584,10953.591353367032
157,11,0.006369426751592357,351040.1154020631,40.53271569195136,11093.387524480064
156,11,0.00641025641025641,352454.77855477855,40.79254079254079,11235.879505110275
155,12,0.0064516129032258064,334956.798473812,37.634408602150536,10432.708983697536
154,12,0.006493506493506494,336425.6507561703,37.87878787878788,10568.462922359027
153,12,0.006535947712418301,337922.65154427785,38.12636165577342,10706.886240334914
152,12,0.006578947368421052,339448.5341643583,38.377192982456144,10848.049399815327
151,12,0.006622516556291391,341004.0561086502,38.63134657836645,10992.025203572943
150,12,0.006666666666666667,342590.0,38.888888888888886,11138.888888888889
149,12,0.006711409395973154,344207.1746017447,39.14988814317673,11288.71822590574
148,12,0.006756756756756757,345856.4158753348,39.41441441441441,11441.593620647674
147,12,0.006802721088435374,347538.5880882966,39.682539682539684,11597.598222962655
146,12,0.00684931506849315,349254.58497529244,39.954337899543376,11756.81803965722
145,12,0.006896551724137931,351005.33095521206,40.229885057471265,11919.342053111377
144,12,0.006944444444444444,352791.7824074074,40.50925925925926,12085.262345679012
143,12,0.006993006993006993,354614.92901038355,40.79254079254079,12254.674230198707
142,12,0.007042253521126761,356475.79514646565,41.07981220657277,12427.676386960258
141,12,0.0070921985815602835,358375.4413761883,41.37115839243499,12604.371007494592
140,12,0.007142857142857143,360314.96598639456,41.66666666666667,12784.86394557823
139,12,0.007194244604316547,362295.5066162897,41.96642685851319,12969.264875869088
138,12,0.007246376811594203,364318.2419659735,42.270531400966185,13157.687460617519
137,12,0.0072992700729927005,366384.39359227096,42.579075425790755,13350.249524925854
136,12,0.007352941176470588,368495.22779700113,42.8921568627451,13547.07324106113
135,13,0.007407407407407408,354626.4165875277,39.88603988603988,12690.724912947135
134,13,0.007462686567164179,356830.6038692873,40.18369690011481,12880.631286735097
133,13,0.007518796992481203,359083.5614919311,40.48582995951417,13074.835730158245
132,13,0.007575757575757576,361386.7556685739,40.79254079254079,13273.468955287137
131,13,0.007633587786259542,363741.7083906712,41.103934233705225,13476.66668160812
130,13,0.007692307692307693,366150.0,41.42011834319527,13684.569868001821
129,13,0.007751937984496124,368613.2719002649,41.741204531902206,13897.324957357407
128,13,0.0078125,371133.2294170673,42.06730769230769,14115.084134615385
127,13,0.007874015748031496,373711.64481559733,42.39854633555421,14338.005599088121
126,13,0.007936507936507936,376350.3604860748,42.73504273504274,14566.253851968137
125,13,0.008,379051.29230769235,43.07692307692308,14800.0
124,13,0.008064516129032258,381816.4332025935,43.42431761786601,15039.422076362764
123,13,0.008130081300813009,384647.85689226503,43.77736085053158,15284.705379886818
122,13,0.00819672131147541,387547.721869638,44.13619167717528,15536.042833812251
121,13,0.008264462809917356,390518.2756011832,44.50095359186268,15793.63536538593
120,13,0.008333333333333333,393561.858974359,44.871794871794876,16057.692307692307
119,13,0.008403361344537815,396680.9110069367,45.24886877828054,16328.431825218775
118,14,0.00847457627118644,386141.71009972505,42.37288135593221,15419.932695859154
117,14,0.008547008547008548,389419.4342694343,42.73504273504274,15684.386838232991
116,14,0.008620689655172414,392780.5843383727,43.103448275862064,15955.707491082047
115,14,0.008695652173913044,396228.0448285174,43.47826086956522,16234.134485552257
114,14,0.008771929824561403,399764.82654003426,43.85964912280702,16519.918216594117
113,14,0.008849557522123894,403394.0732577783,44.24778761061947,16813.32020630321
112,14,0.008928571428571428,407119.068877551,44.642857142857146,17114.61370262391
111,14,0.009009009009009009,410943.2449824342,45.04504504504504,17424.084315976208
110,14,0.00909090909090909,414870.18890200707,45.45454545454545,17742.030696576152
109,14,0.009174311926605505,418903.6522899708,45.87155963302753,18068.765255449878
108,14,0.009259259259259259,423047.5602586714,46.2962962962963,18404.61493239271
107,14,0.009345794392523364,427306.0211122618,46.728971962616825,18749.92201439926
106,14,0.009433962264150943,431683.336723796,47.16981132075472,19105.045008391397
105,14,0.009523809523809525,436184.0136054422,47.61904761904761,19470.35957240039
104,14,0.009615384615384616,440812.77472527476,48.07692307692308,19846.259509721047
103,15,0.009708737864077669,433669.81022402365,45.30744336569579,18884.280642222013
102,15,0.00980392156862745,438569.8385236447,45.7516339869281,19256.0553633218
101,15,0.009900990099009901,443613.5493252296,46.20462046204621,19638.924288468454
100,15,0.01,448806.6666666666,46.66666666666667,20033.333333333332
99,15,0.010101010101010102,454155.2035506581,47.138047138047135,20439.751045811652
98,15,0.01020408163265306,459665.47966125223,47.61904761904761,20858.66999861169
97,15,0.010309278350515464,465344.1403620647,48.10996563573883,21290.608282849757
96,15,0.010416666666666666,471198.1770833334,48.611111111111114,21736.111111111113
95,15,0.010526315789473684,477234.9492151431,49.12280701754386,22195.752539242843
94,15,0.010638297872340425,483462.20763543085,49.645390070921984,22670.137317036366
93,15,0.010752688172043012,489888.1200138744,50.17921146953405,23159.902878945544
92,15,0.010869565217391304,496521.2980466288,50.72463768115942,23665.72148708255
91,15,0.01098901098901099,503370.8267922554,51.28205128205128,24188.302539950895
90,16,0.011111111111111112,500029.6296296296,48.611111111111114,23182.870370370372
89,16,0.011235955056179775,507341.1690443126,49.157303370786515,23706.365989142785
88,16,0.011363636363636364,514899.4834710744,49.715909090909086,24247.804752066117
87,16,0.011494252873563218,522715.8937772493,50.287356321839084,24808.016250495442
86,16,0.011627906976744186,530802.3796646836,50.872093023255815,25387.878583017846
85,16,0.011764705882352941,539171.6262975779,51.470588235294116,25988.32179930796
84,16,0.011904761904761904,547837.074829932,52.08333333333333,26610.331632653062
83,16,0.012048192771084338,556812.977210045,52.71084337349397,27254.953549136302
82,16,0.012195121951219513,566114.4556811422,53.353658536585364,27923.29714455681
81,16,0.012345679012345678,575757.5674439871,54.01234567901234,28616.54092363969
80,16,0.0125,585759.375,54.6875,29335.9375
79,16,0.012658227848101266,596138.0227527639,55.37974683544304,30082.819259734017
78,17,0.01282051282051282,597721.6440422323,52.790346907993964,29043.392504930966
77,17,0.012987012987012988,608913.1581558243,53.475935828877,29802.16880140486
76,17,0.013157894736842105,620543.3110640378,54.179566563467496,30591.086850252566
75,17,0.013333333333333334,632635.4901960784,54.90196078431373,31411.764705882353
74,17,0.013513513513513514,645214.6672109312,55.64387917329094,32265.93047737722
73,17,0.0136986301369863,658307.5287273851,56.406124093473004,33155.43143509985
72,17,0.013888888888888888,671942.6198257081,57.18954248366013,34082.2440087146
71,17,0.014084507042253521,686150.5017678565,57.995028997514495,35048.484777763515
70,17,0.014285714285714285,700963.9255702281,58.82352941176471,36056.422569027614
69,17,0.014492753623188406,716418.023277364,59.67604433077579,37108.49178991067
68,18,0.014705882352941176,724380.584390619,57.18954248366013,36084.67896962707
67,18,0.014925373134328358,741232.0276725823,58.043117744610285,37169.25323630604
66,18,0.015151515151515152,758846.0514233242,58.92255892255892,38303.48943985308
65,18,0.015384615384615385,777269.6581196581,59.82905982905983,39490.466798159105
64,18,0.015625,796553.5373263889,60.763888888888886,40733.506944444445
63,18,0.015873015873015872,816752.4187452758,61.72839506172839,42036.19719492736
62,18,0.016129032258064516,837925.4653717192,62.72401433691756,43402.41646433114
61,18,0.01639344262295082,860136.7120547045,63.75227686703097,44836.364179282755
60,18,0.016666666666666666,883455.5555555555,64.81481481481481,46342.5925925926
59,19,0.01694915254237288,900647.3616172001,62.44424620874219,45403.619649525994
58,19,0.017241379310344827,926413.8462982664,63.52087114337568,46981.976343951435
57,19,0.017543859649122806,953534.1181902123,64.63527239150508,48644.11721825339
56,19,0.017857142857142856,982105.222878625,65.78947368421052,50396.07948442535
55,19,0.01818181818181818,1012233.079599826,66.98564593301435,52244.45411048282
54,19,0.018518518518518517,1044033.4741173922,68.22612085769981,54196.4479098982
53,19,0.018867924528301886,1077633.1837514755,69.51340615690168,56259.953907552794
52,19,0.019230769230769232,1113171.2550607289,70.8502024291498,58443.63126751791
51,20,0.0196078431372549,1144221.510957324,68.62745098039215,57719.14648212226
50,20,0.02,1184110.0,70.0,60050.0
49,20,0.02040816326530612,1226443.2111620158,71.42857142857143,62524.9895876718
48,20,0.020833333333333332,1271426.0416666667,72.91666666666667,65156.25
47,20,0.02127659574468085,1319285.3553644184,74.46808510638297,67957.2204617474
46,20,0.021739130434782608,1370272.8733459357,76.08695652173913,70942.81663516068
45,20,0.022222222222222223,1424668.5185185184,77.77777777777777,74129.62962962964
44,20,0.022727272727272728,1482784.2975206613,79.54545454545455,77536.15702479339
43,21,0.023255813953488372,1539016.440031935,77.51937984496124,77317.21136264132
42,21,0.023809523809523808,1605660.2040816327,79.36507936507937,81041.4642047295
41,21,0.024390243902439025,1677201.7832356025,81.30081300813009,85041.50024078638
40,21,0.025,1754135.119047619,83.33333333333334,89345.2380952381
39,21,0.02564102564102564,1837018.131868132,85.47008547008548,93984.22090729783
38,21,0.02631578947368421,1926482.9376071757,87.71929824561404,98994.19601635668
37,22,0.02702702702702703,2017836.765389468,85.99508599508599,99669.63277774089
36,22,0.027777777777777776,2122721.548821549,88.38383838383838,105281.98653198652
35,22,0.02857142857142857,2236663.914656772,90.9090909090909,111382.1892393321
34,22,0.029411764705882353,2360741.3809374017,93.58288770053476,118028.46807172066
33,22,0.030303030303030304,2496196.831955923,96.41873278236915,125288.00400701226
32,22,0.03125,2644469.9573863638,99.43181818181817,133238.63636363638
31,22,0.03225806451612903,2807235.895374137,102.63929618768329,141970.95828209253
30,23,0.03333333333333333,2981512.3188405796,101.44927536231884,145000.0
29,23,0.034482758620689655,3179481.7996174325,104.94752623688157,155169.82887866412
28,23,0.03571428571428571,3398922.182786158,108.69565217391305,166448.5359361136
27,23,0.037037037037037035,3643063.759169798,112.72141706924316,179003.3995348005
26,23,0.038461538461538464,3915768.72909699,117.05685618729098,193034.47388731668
25,24,0.04,4217156.666666667,116.66666666666666,200083.33333333334
24,24,0.041666666666666664,4561920.833333334,121.52777777777777,217100.69444444444
23,24,0.043478260869565216,4952416.855702584,126.81159420289855,236385.47574039068
22,24,0.045454545454545456,5397126.584022039,132.57575757575756,258359.1597796143
21,24,0.047619047619047616,5906595.578231293,138.88888888888889,283545.9183673469
20,24,0.05,6494066.666666667,145.83333333333334,312604.1666666667
19,25,0.05263157894736842,7172186.011080332,147.36842105263156,332515.2354570637
18,25,0.05555555555555555,7970890.740740741,155.55555555555554,370481.4814814815
17,25,0.058823529411764705,8914146.539792387,164.70588235294116,415342.56055363326
16,25,0.0625,10039134.375,175.0,468875.0
15,26,0.06666666666666667,11391970.512820512,179.4871794871795,512948.71794871794
14,26,0.07142857142857142,13048752.825745683,192.30769230769232,588834.3799058085
13,26,0.07692307692307693,15101303.846153846,207.10059171597632,682897.1324533455
12,26,0.08333333333333333,17686720.512820516,224.35897435897436,801442.3076923076
11,26,0.09090909090909091,21007088.97012079,244.75524475524475,953766.6878575969
10,27,0.1,25366742.592592593,259.25925925925924,1111296.2962962962
9,27,0.1111111111111111,31260705.555555556,288.06584362139915,1371947.8737997257
8,27,0.125,39496180.09259259,324.0740740740741,1736342.5925925926
7,27,0.14285714285714285,51501824.22524565,370.3703703703704,2267838.246409675
6,28,0.16666666666666666,69986102.38095239,416.66666666666663,2976488.095238095
5,28,0.2,100630435.71428572,500.0,4286071.428571428
4,28,0.25,157013185.7142857,625.0,6696875.0
3,28,0.3333333333333333,278761102.3809524,833.3333333333333,11905357.142857144
2,29,0.5,626416356.8965517,1206.896551724138,25862931.03448276
1,29,1.0,2502691356.8965516,2413.793103448276,103450000.0


==> csvdata/estimates_data_10_100000.csv <==
k2,k1,data_complexity,join_complexity,get_complexity,store_complexity
2000,14,0.0005,1866864.0357142857,25.0,5375.0
1999,14,0.0005002501250625312,1866933.335747056,25.012506253126567,5380.37009643248
1998,14,0.0005005005005005005,1867002.736477361,25.025025025025023,5385.7482536161215
1997,14,0.000500751126690035,1867072.2381035606,25.03755633450175,5391.134487696205
1996,14,0.000501002004008016,1867141.8408245062,25.050100200400802,5396.5288148584605
1995,14,0.0005012531328320802,1867211.5448395424,25.062656641604008,5401.9312513291825
1994,14,0.0005015045135406219,1867281.3503485094,25.075225677031092,5407.34181337536
1993,14,0.0005017561465127947,1867351.257551743,25.08780732563974,5412.760517304797
1992,14,0.000502008032128514,1867421.266650077,25.100401606425702,5418.18737946623
1991,14,0.0005022601707684581,1867491.3778448452,25.113008538422903,5423.622416249459
1990,14,0.0005025125628140704,1867561.591337881,25.12562814070352,5429.065644085466
1989,14,0.0005027652086475615,1867631.9073315214,25.13826043237808,5434.517079446545
1988,14,0.0005030181086519115,1867702.3260286062,25.150905432595575,5439.976738846416
1987,14,0.0005032712632108706,1867772.8476324813,25.163563160543536,5445.444638840363
1986,14,0.0005035246727089627,1867843.4723469988,25.17623363544814,5450.92079602535
1985,14,0.0005037783375314861,1867914.2003765195,25.188916876574307,5456.405227040153
1984,14,0.0005040322580645161,1867985.031925914,25.201612903225808,5461.897948565482
1983,14,0.0005042864346949068,1868055.9672005652,25.214321734745337,5467.398977324112
1982,14,0.0005045408678102926,1868127.006406367,25.22704339051463,5472.908330081007
1981,14,0.0005047955577990914,1868198.14974973,25.23977788995457,5478.426023643448
1980,14,0.000505050505050505,1868269.3974375792,25.252525252525253,5483.952074861166
1979,14,0.0005053057099545225,1868340.7496773582,25.265285497726126,5489.486500626461
1978,14,0.0005055611729019212,1868412.2066770296,25.278058645096056,5495.029317874344
1977,14,0.0005058168942842691,1868483.7686450763,25.290844714213456,5500.580543582655
1976,14,0.0005060728744939271,1868555.4357905039,25.303643724696357,5506.1401947722
1975,14,0.0005063291139240507,1868627.208322842,25.31645569620253,5511.7082885068785
1974,14,0.0005065856129685917,1868699.0864521454,25.329280648429584,5517.2848418938165
1973,14,0.0005068423720223011,1868771.0703889958,25.342118601115054,5522.8698720834955
1972,14,0.0005070993914807302,1868843.1603445043,25.35496957403651,5528.463396269888
1971,14,0.0005073566717402334,1868915.3565303113,25.367833587011667,5534.065431690586
1970,14,0.0005076142131979696,1868987.6591585898,25.38071065989848,5539.675995626935
1969,14,0.0005078720162519045,1869060.068442046,25.393600812595228,5545.2951054041705
1968,14,0.0005081300813008131,1869132.5845939207,25.40650406504065,5550.922778391547
1967,14,0.0005083884087442806,1869205.2078279925,25.419420437214033,5556.559032002476
1966,14,0.000508646998982706,1869277.9383585774,25.4323499491353,5562.203883694659
1965,14,0.0005089058524173028,1869350.7764005316,25.44529262086514,5567.857350970224
1964,14,0.0005091649694501018,1869423.722169253,25.45824847250509,5573.519451375857
1963,14,0.0005094243504839531,1869496.775880683,25.47121752419766,5579.190202502946
1962,14,0.0005096839959225281,1869569.9377513072,25.4841997961264,5584.869621987709
1961,14,0.0005099439061703213,1869643.2079981582,25.497195308516066,5590.557727511341
1960,14,0.0005102040816326531,1869716.5868388172,25.510204081632654,5596.254536800142
1959,14,0.0005104645227156713,1869790.0744914145,25.523226135783567,5601.960067625661
1958,14,0.0005107252298263534,1869863.6711746322,25.53626149131767,5607.67433780483
1957,14,0.000510986203372509,1869937.3771077062,25.549310168625446,5613.397365200112
1956,14,0.0005112474437627812,1870011.1925104265,25.56237218813906,5619.1291677196305
1955,14,0.0005115089514066496,1870085.1176031404,25.57544757033248,5624.869763317314
1954,14,0.0005117707267144319,1870159.1526067532,25.588536335721596,5630.619169993039
1953,14,0.0005120327700972862,1870233.2977427298,25.60163850486431,5636.3774057927685
1952,14,0.0005122950819672131,1870307.5532330978,25.614754098360656,5642.144488808692
1951,14,0.0005125576627370579,1870381.9193004475,25.627883136852898,5647.920437179372
1950,14,0.0005128205128205128,1870456.3961679346,25.64102564102564,5653.7052690898845
1949,15,0.000513083632632119,1751483.3650116627,23.943902856165554,5282.199069253829
1948,15,0.000513347022587269,1751558.064151161,23.956194387405887,5287.614879403856
1947,15,0.0005136106831022085,1751632.8747636718,23.96849854476973,5293.039032037753
1946,15,0.0005138746145940391,1751707.7970746292,23.980815347721823,5298.471544303245
1945,15,0.0005141388174807198,1751782.8313100408,23.993144815766925,5303.912433392148
1944,15,0.00051440329218107,1751857.9776964895,24.005486968449933,5309.3617165405
1943,15,0.000514668039114771,1751933.236461136,24.017841825355976,5314.819411028694
1942,15,0.0005149330587023687,1752008.60783172,24.030209406110536,5320.285534181621
1941,15,0.0005151983513652757,1752084.0920365625,24.04258973037953,5325.760103368803
1940,15,0.0005154639175257732,1752159.6893045667,24.054982817869416,5331.243136004535
1939,15,0.0005157297576070139,1752235.3998652205,24.06738868832732,5336.734649548021
1938,15,0.0005159958720330237,1752311.2239485986,24.079807361541107,5342.234661503513
1937,15,0.0005162622612287042,1752387.161785363,24.09223885733953,5347.743189420453
1936,15,0.0005165289256198347,1752463.2136067664,24.104683195592287,5353.26025089361
1935,15,0.0005167958656330749,1752539.3796446528,24.117140396210164,5358.785863563221
1934,15,0.000517063081695967,1752615.66013146,24.12961047914512,5364.320045115135
1933,15,0.0005173305742369374,1752692.0553002208,24.14209346439041,5369.862813280953
1932,15,0.0005175983436853002,1752768.565384566,24.154589371980677,5375.414185838167
1931,15,0.0005178663904712584,1752845.1906187248,24.16709822199206,5380.974180610307
1930,15,0.0005181347150259067,1752921.9312375276,24.179620034542314,5386.542815467082
1929,15,0.0005184033177812338,1752998.7874764078,24.19215482979091,5392.120108324525
1928,15,0.0005186721991701245,1753075.7595714033,24.20470262793914,5397.706077145137
1927,15,0.0005189413596263622,1753152.8477591581,24.217263449230238,5403.300739938027
1926,15,0.0005192107995846313,1753230.0522769254,24.22983731394946,5408.904114759066
1925,15,0.0005194805194805195,1753307.3733625682,24.242424242424242,5414.516219711025
1924,15,0.0005197505197505198,1753384.8112545619,24.255024255024253,5420.137072943726
1923,15,0.0005200208008320333,1753462.3661919956,24.267637372161555,5425.766692654186
1922,15,0.0005202913631633715,1753540.038414575,24.28026361429067,5431.405097086766
1921,15,0.0005205622071837585,1753617.8281626233,24.292903001908726,5437.052304533317
1920,15,0.0005208333333333333,1753695.7356770835,24.305555555555557,5442.708333333334
1919,15,0.0005211047420531526,1753773.7611995204,24.318221295813792,5448.373201874094
1918,15,0.0005213764337851929,1753851.9049721227,24.330900243309003,5454.046928590819
1917,15,0.0005216484089723526,1753930.1672377044,24.34359241870979,5459.729531966816
1916,15,0.0005219206680584551,1754008.5482397072,24.356297842727905,5465.42103053363
1915,15,0.0005221932114882506,1754087.0482222026,24.369016536118366,5471.121442871199
1914,15,0.0005224660397074191,1754165.667429893,24.381748519679554,5476.830787608001
1913,15,0.0005227391531625719,1754244.4061081146,24.394493814253355,5482.549083421208
1912,15,0.0005230125523012552,1754323.2645028392,24.407252440725244,5488.27634903684
1911,15,0.0005232862375719519,1754402.2428606753,24.420024420024422,5494.012603229917
1910,15,0.0005235602094240838,1754481.3414288717,24.43280977312391,5499.757864824613
1909,15,0.0005238344683080147,1754560.560455318,24.445608521040683,5505.5121526944085
1908,15,0.0005241090146750524,1754639.9001885476,24.45842068483578,5511.275485762254
1907,15,0.0005243838489774515,1754719.3608777386,24.471246285614406,5517.047883000715
1906,15,0.0005246589716684155,1754798.9427727172,24.484085344526058,5522.829363432132
1905,15,0.0005249343832020997,1754878.646123959,24.496937882764655,5528.619946128781
1904,15,0.0005252100840336134,1754958.4711825908,24.50980392156863,5534.419650213026
1903,15,0.0005254860746190226,1755038.418200393,24.522683482221055,5540.228494857481
1902,15,0.0005257623554153522,1755118.4874298016,24.53557658604977,5546.046499285162
1901,15,0.0005260389268805891,1755198.6791239106,24.548483254427495,5551.873682769657
1900,15,0.0005263157894736842,1755278.9935364728,24.56140350877193,5557.710064635273
1899,15,0.000526592943654555,1755359.4309219038,24.5743373705459,5563.555664257206
1898,15,0.0005268703898840885,1755439.9915352822,24.587284861257462,5569.410501061699
1897,15,0.0005271481286241434,1755520.6756323532,24.600246002460022,5575.2745945261995
1896,15,0.0005274261603375527,1755601.4834695295,24.613220815752463,5581.1479641795295
1895,15,0.0005277044854881266,1755682.4153038943,24.626209322779243,5587.03062960204
1894,15,0.0005279831045406547,1755763.4713932027,24.639211545230552,5592.92261042578
1893,15,0.0005282620179609086,1755844.6519958845,24.6522275048424,5598.823926334657
1892,15,0.0005285412262156448,1755925.9573710456,24.665257223396758,5604.734597064603
1891,15,0.0005288207297726071,1756007.387778471,24.678300722721666,5610.6546424037415
1890,15,0.0005291005291005291,1756088.9434786262,24.69135802469136,5616.584082192548
1889,15,0.0005293806246691371,1756170.6247326592,24.7044291512264,5622.5229363240205
1888,15,0.0005296610169491525,1756252.4318024036,24.717514124293785,5628.471224743847
1887,15,0.0005299417064122947,1756334.3649503803,24.730612965907085,5634.42896745057
1886,15,0.0005302226935312832,1756416.4244397988,24.743725698126546,5640.396184495757
1885,15,0.0005305039787798408,1756498.6105345613,24.75685234305924,5646.372895984165
1884,15,0.0005307855626326964,1756580.9234992631,24.769992922859164,5652.359122073917
1883,15,0.0005310674455655868,1756663.3635991951,24.783147459727385,5658.35488297667
1882,15,0.0005313496280552603,1756745.9311003475,24.79631597591215,5664.360198957779
1881,15,0.000531632110579479,1756828.6262694094,24.809498493709018,5670.375090336476
1880,15,0.0005319148936170213,1756911.449373774,24.822695035460992,5676.399577486042
1879,15,0.0005321979776476849,1756994.4006815383,24.83590562355863,5682.433680833971
1878,15,0.0005324813631522897,1757077.4804615066,24.849130280440185,5688.477420862155
1877,15,0.0005327650506126798,1757160.6889831927,24.862369028591722,5694.530818107048
1876,15,0.0005330490405117271,1757244.026516822,24.875621890547265,5700.593893159848
1875,15,0.0005333333333333334,1757327.4933333334,24.88888888888889,5706.666666666666
1874,15,0.0005336179295624333,1757411.0897043822,24.902170046246887,5712.749159328708
1873,15,0.0005339028296849973,1757494.8159023419,24.915465385299875,5718.841391902445
1872,15,0.0005341880341880342,1757578.6722003068,24.928774928774928,5724.943385199796
1871,15,0.0005344735435595938,1757662.6588720942,24.94209869944771,5731.0551600883
1870,15,0.0005347593582887701,1757746.7761922465,24.9554367201426,5737.1767374913015
1869,15,0.0005350454788657035,1757831.0244360338,24.96878901373283,5743.308138388125
1868,15,0.0005353319057815846,1757915.403879456,24.982155603140612,5749.449383814253
1867,15,0.0005356186395286556,1757999.9147992453,24.995536511337264,5755.600494861514
1866,15,0.0005359056806002144,1758084.5574728688,25.008931761343334,5761.7614926782535
1865,15,0.0005361930294906167,1758169.3321785298,25.022341376228773,5767.932398469527
1864,15,0.000536480686695279,1758254.2391951715,25.035765379113016,5774.113233497271
1863,15,0.0005367686527106817,1758339.2788024787,25.049203793165148,5780.304019080498
1862,15,0.0005370569280343716,1758424.4512808798,25.062656641604008,5786.5047765954705
1861,15,0.0005373455131649651,1758509.7569115502,25.07612394769837,5792.7155274758925
1860,15,0.0005376344086021505,1758595.1959764136,25.089605734767026,5798.936293213088
1859,15,0.0005379236148466917,1758680.768758145,25.10310202617895,5805.167095356196
1858,15,0.0005382131324004305,1758766.4755401732,25.11661284535343,5811.407955512349
1857,15,0.0005385029617662897,1758852.3166066832,25.130138215760187,5817.6588953468645
1856,15,0.0005387931034482759,1758938.292242618,25.143678160919542,5823.919936583432
1855,15,0.0005390835579514825,1759024.4027336817,25.157232704402517,5830.191101004304
1854,15,0.0005393743257820927,1759110.6483663418,25.170801869830996,5836.472410450479
1853,15,0.0005396654074473826,1759197.0294278315,25.184385680877853,5842.763886821903
1852,15,0.0005399568034557236,1759283.5462061523,25.197984161267097,5849.065552077648
1851,15,0.0005402485143165856,1759370.1989900768,25.211597334773995,5855.377428236114
1850,15,0.0005405405405405405,1759456.9880691504,25.225225225225227,5861.6995373752125
1849,15,0.0005408328826392645,1759543.913733694,25.23886785649901,5868.03190163257
1848,15,0.0005411255411255411,1759630.9762748075,25.252525252525253,5874.374543205711
1847,15,0.0005414185165132648,1759718.175984371,25.26619743728569,5880.727484352263
1846,15,0.0005417118093174431,1759805.5131550478,25.27988443481401,5887.090747390139
1845,15,0.0005420054200542005,1759892.9880802874,25.293586269196027,5893.464354697748
1844,15,0.0005422993492407809,1759980.6010543273,25.30730296456978,5899.848328714182
1843,15,0.0005425935973955507,1760068.352372196,25.3210345451257,5906.242691939418
1842,15,0.0005428881650380022,1760156.2423297153,25.33478103510677,5912.647466934515
1841,15,0.0005431830526887561,1760244.2712235034,25.34854245880862,5919.0626763218115
1840,15,0.0005434782608695652,1760332.4393509768,25.36231884057971,5925.48834278513
1839,15,0.000543773790103317,1760420.747010353,25.376110204821458,5931.924489069969
1838,15,0.000544069640914037,1760509.1945006538,25.389916575988394,5938.371137983718
1837,15,0.0005443658138268917,1760597.782121707,25.40373797858828,5944.8283123958445
1836,15,0.0005446623093681918,1760686.5101741496,25.41757443718228,5951.29603523811
1835,15,0.0005449591280653951,1760775.3789594301,25.431425976385107,5957.77432950476
1834,15,0.0005452562704471102,1760864.3887798113,25.44529262086514,5964.263218252746
1833,15,0.0005455537370430987,1760953.539938373,25.459174395344608,5970.762724601915
1832,15,0.0005458515283842794,1761042.8327390146,25.47307132459971,5977.27287173522
1831,15,0.0005461496450027307,1761132.267486458,25.486983433460768,5983.793682898934
1830,15,0.000546448087431694,1761221.8444862494,25.500910746812387,5990.325181402849
1829,15,0.0005467468562055768,1761311.5640447629,25.514853289593585,5996.867390620486
1828,15,0.0005470459518599562,1761401.4264692036,25.52881108679796,6003.42033398931
1827,15,0.0005473453749315818,1761491.4320676085,25.54278416347382,6009.984035010931
1826,15,0.000547645125958379,1761581.5811488512,25.556772544724353,6016.558517251321
1825,15,0.000547945205479452,1761671.8740226435,25.570776255707763,6023.143804341027
1824,15,0.0005482456140350877,1761762.3109995383,25.58479532163743,6029.739919975376
1823,15,0.0005485463521667581,1761852.892390933,25.598829767782046,6036.3468879146985
1822,15,0.0005488474204171241,1761943.618509071,25.612879619465787,6042.964731984531
1821,15,0.0005491488193300384,1762034.489667046,25.62694490206846,6049.593476075838
1820,16,0.0005494505494505495,1657958.8395121363,24.03846153846154,5677.718572636155
1819,16,0.0005497526113249038,1658050.0016924764,24.05167674546454,5683.9535252017295
1818,16,0.00055005500550055,1658141.3098570583,24.064906490649065,5690.198764100833
1817,16,0.000550357732526142,1658232.7643224013,24.07815079801871,5696.454311978626
1816,16,0.0005506607929515419,1658324.3654058878,24.091409691629956,5702.720191542626
1815,16,0.0005509641873278236,1658416.1134257677,24.104683195592287,5708.9964255629175
1814,16,0.0005512679162072767,1658508.0087011594,24.117971334068358,5715.283036872348
1813,16,0.0005515719801434088,1658600.051552053,24.131274131274132,5721.580048366747
1812,16,0.0005518763796909492,1658692.2422993144,24.14459161147903,5727.887483005131
1811,16,0.0005521811154058532,1658784.5812646868,24.157923799006074,5734.20536380991
1810,16,0.0005524861878453039,1658877.0687707947,24.171270718232044,5740.5337138670975
1809,16,0.000552791597567717,1658969.7051411453,24.184632393587616,5746.872556326531
1808,16,0.0005530973451327434,1659062.4907001331,24.198008849557525,5753.221914402067
1807,16,0.0005534034311012728,1659155.425773042,24.21140011068069,5759.581811371812
1806,16,0.0005537098560354374,1659248.5106860483,24.224806201550386,5765.952270578324
1805,16,0.000554016620498615,1659341.7457662234,24.238227146814406,5772.333315428826
1804,16,0.0005543237250554324,1659435.1313415372,24.25166297117517,5778.724969395431
1803,16,0.0005546311702717693,1659528.6677408607,24.265113699389907,5785.127256015349
1802,16,0.0005549389567147614,1659622.3552939699,24.27857935627081,5791.540198891107
1801,16,0.000555247084952804,1659716.194331547,24.292059966685176,5797.963821690769
1800,16,0.0005555555555555556,1659810.1851851852,24.305555555555557,5804.398148148149
1799,16,0.0005558643690939411,1659904.328187391,24.31906614785992,5810.843202063033
1798,16,0.0005561735261401557,1659998.6236715866,24.33259176863181,5817.299007301402
1797,16,0.0005564830272676684,1660093.0719721145,24.346132442960492,5823.7655877956495
1796,16,0.0005567928730512249,1660187.673424239,24.35968819599109,5830.242967544804
1795,16,0.0005571030640668524,1660282.4283641498,24.373259052924787,5836.731170614753
1794,16,0.0005574136008918618,1660377.3371289656,24.38684503901895,5843.230221138466
1793,16,0.0005577244841048522,1660472.4000567368,24.400446179587284,5849.740143316218
1792,16,0.0005580357142857143,1660567.6174864478,24.4140625,5856.260961415816
1791,16,0.0005583472920156337,1660662.9897580214,24.427694025683973,5862.792699772826
1790,16,0.0005586592178770949,1660758.5172123217,24.441340782122907,5869.335382790799
1789,16,0.0005589714924538849,1660854.2001911565,24.45500279485746,5875.889034941499
1788,16,0.0005592841163310962,1660950.0390372807,24.46868008948546,5882.453680765131
1787,16,0.0005595970900951316,1661046.0340944,24.482372691662004,5889.029344870574
1786,16,0.0005599104143337066,1661142.1857071738,24.496080627099666,5895.61605193561
1785,16,0.0005602240896358543,1661238.494221218,24.50980392156863,5902.213826707153
1784,16,0.0005605381165919282,1661334.9599831086,24.52354260089686,5908.822694001488
1783,16,0.0005608524957936063,1661431.5833403845,24.537296690970276,5915.442678704497
1782,16,0.0005611672278338945,1661528.364641552,24.55106621773288,5922.073805771897
1781,16,0.0005614823133071309,1661625.304236086,24.564851207186976,5928.716100229479
1780,16,0.0005617977528089888,1661722.402474435,24.578651685393258,5935.369587173336
1779,16,0.0005621135469364812,1661819.6597080233,24.592467678471053,5942.034291770108
1778,16,0.0005624296962879641,1661917.0762892547,24.606299212598426,5948.710239257213
1777,16,0.0005627462014631402,1662014.6525715159,24.62014631401238,5955.397454943093
1776,16,0.0005630630630630631,1662112.3889091795,24.63400900900901,5962.095964207451
1775,16,0.0005633802816901409,1662210.2856576077,24.64788732394366,5968.805792501487
1774,16,0.0005636978579481398,1662308.343173155,24.661781285231115,5975.526965348152
1773,16,0.0005640157924421884,1662406.5618131724,24.67569091934574,5982.259508342376
1772,16,0.000564334085778781,1662504.9419360098,24.689616252821672,5989.003447151323
1771,16,0.000564652738565782,1662603.4839010204,24.70355731225296,5995.758807514632
1770,16,0.0005649717514124294,1662702.1880685627,24.717514124293785,6002.525615244662
1769,16,0.0005652911249293386,1662801.0548000054,24.731486715658562,6009.303896226737
1768,16,0.0005656108597285068,1662900.0844577302,24.74547511312217,6016.093676419402
1767,16,0.0005659309564233164,1662999.2774051344,24.75947934352009,6022.894981854658
1766,16,0.0005662514156285391,1663098.634006636,24.773499433748587,6029.707838638226
1765,16,0.0005665722379603399,1663198.1546276754,24.787535410764875,6036.5322729497875
1764,16,0.0005668934240362812,1663297.83963472,24.801587301587304,6043.368311043238
1763,16,0.0005672149744753262,1663397.6893952677,24.815655133295518,6050.215979246946
1762,16,0.0005675368898978433,1663497.7042778495,24.829738933030647,6057.075303963997
1761,16,0.0005678591709256105,1663597.884652034,24.843838727995458,6063.946311672456
1760,16,0.0005681818181818182,1663698.2308884298,24.857954545454543,6070.82902892562
1759,16,0.0005685048322910744,1663798.7433586903,24.872086412734507,6077.723482352272
1758,16,0.0005688282138794084,1663899.4224355167,24.88623435722412,6084.629698656944
1757,16,0.0005691519635742744,1664000.2684926607,24.9003984063745,6091.547704620173
1756,16,0.0005694760820045558,1664101.28190493,24.914578587699317,6098.477527098759
1755,16,0.0005698005698005698,1664202.4630481896,24.928774928774928,6105.41919302603
1754,16,0.0005701254275940707,1664303.8122993673,24.942987457240594,6112.372729412101
1753,16,0.0005704506560182544,1664405.3300364562,24.957216200798634,6119.338163344136
1752,16,0.0005707762557077625,1664507.0166385188,24.97146118721461,6126.315521986614
1751,16,0.0005711022272986865,1664608.8724856908,24.98572244431753,6133.304832581594
1750,16,0.0005714285714285715,1664710.8979591837,25.0,6140.30612244898
1749,16,0.0005717552887364208,1664813.09344129,25.01429388221841,6147.319418986787
1748,16,0.0005720823798627002,1664915.4593153864,25.028604118993137,6154.3447496714125
1747,16,0.0005724098454493417,1665017.995965936,25.0429307384087,6161.382142057903
1746,16,0.000572737686139748,1665120.7037784941,25.057273768613975,6168.431623780226
1745,16,0.0005730659025787965,1665223.5831397115,25.07163323782235,6175.493222551539
1744,16,0.0005733944954128441,1665326.6344373368,25.086009174311926,6182.566966164464
1743,16,0.0005737234652897303,1665429.8580602221,25.100401606425702,6189.652882491361
1742,16,0.000574052812858783,1665533.2543983255,25.114810562571755,6196.750999484604
1741,16,0.0005743825387708214,1665636.8238427148,25.129236071223435,6203.861345176852
1740,16,0.0005747126436781609,1665740.5667855728,25.143678160919542,6210.983947681331
1739,16,0.0005750431282346176,1665844.4836201991,25.15813686026452,6218.118835192111
1738,16,0.0005753739930955121,1665948.5747410154,25.172612197928654,6225.266035984379
1737,16,0.0005757052389176742,1666052.840543569,25.187104202648243,6232.425578414733
1736,16,0.000576036866359447,1666157.2814245366,25.201612903225808,6239.5974909214465
1735,16,0.0005763688760806917,1666261.8977817274,25.21613832853026,6246.781802024766
1734,16,0.0005767012687427913,1666366.6900140883,25.23068050749712,6253.9785403271835
1733,16,0.0005770340450086555,1666471.6585217074,25.24523946912868,6261.187734513728
1732,16,0.0005773672055427252,1666576.8037058173,25.259815242494227,6268.409413352249
1731,16,0.0005777007510109763,1666682.1259688002,25.274407856730214,6275.643605693706
1730,16,0.0005780346820809249,1666787.6257141903,25.289017341040463,6282.8903404724515
1729,16,0.000578368999421631,1666893.303346679,25.303643724696357,6290.149646706524
1728,16,0.0005787037037037037,1666999.1592721194,25.318287037037038,6297.421553497942
1727,16,0.0005790387955993051,1667105.1938975279,25.3329473074696,6304.706090032989
1726,16,0.0005793742757821553,1667211.407631091,25.347624565469292,6312.003285582509
1725,16,0.0005797101449275362,1667317.8008821676,25.36231884057971,6319.313169502206
1724,16,0.000580046403712297,1667424.374061294,25.377030162412993,6326.635771232928
1723,16,0.0005803830528148578,1667531.1275801866,25.39175856065003,6333.971120300977
1722,16,0.0005807200929152149,1667638.0618517485,25.40650406504065,6341.319246318396
1721,16,0.0005810575246949448,1667745.1772900706,25.421266705403838,6348.680178983274
1720,16,0.0005813953488372093,1667852.4743104381,25.436046511627907,6356.0539480800435
1719,16,0.0005817335660267597,1667959.9533293333,25.450843513670737,6363.440583479782
1718,16,0.0005820721769499418,1668067.6147644403,25.46565774155995,6370.840115140517
1717,16,0.0005824111822947001,1668175.4590346492,25.48048922539313,6378.2525731075275
1716,16,0.0005827505827505828,1668283.48656006,25.495337995337998,6385.677987513653
1715,16,0.0005830903790087463,1668391.6977619869,25.510204081632654,6393.116388579588
1714,16,0.0005834305717619603,1668500.0930629629,25.525087514585763,6400.567806614211
1713,16,0.0005837711617046118,1668608.6728867432,25.53998832457677,6408.03227201487
1712,16,0.0005841121495327102,1668717.4376583109,25.554906542056074,6415.509815267709
1711,16,0.0005844535359438924,1668826.387803879,25.569842197545295,6423.000466947974
1710,16,0.0005847953216374269,1668935.5237508977,25.58479532163743,6430.504257720324
1709,16,0.0005851375073142189,1669044.8459280557,25.599765944997074,6438.021218339148
1708,16,0.000585480093676815,1669154.354765287,25.614754098360656,6445.551379648876
1707,17,0.0005858230814294083,1577352.2859878908,24.122126882387402,6073.500962432286
1706,17,0.0005861664712778429,1577462.169440067,24.136266464381766,6080.613108866729
1705,17,0.0005865102639296188,1577572.2408496253,24.150422632396065,6087.737767082478
1704,17,0.0005868544600938967,1577682.5006515202,24.16459541563104,6094.874966451568
1703,17,0.0005871990604815032,1577792.9492819717,24.178784843356016,6102.024736432281
1702,17,0.0005875440658049354,1577903.58717847,24.192990944909102,6109.187106569455
1701,17,0.0005878894767783657,1578014.4147797816,24.20721374969741,6116.362106494785
1700,17,0.000588235294117647,1578125.4325259514,24.22145328719723,6123.549765927132
1699,17,0.0005885815185403178,1578236.6408583089,24.23570958695426,6130.75011467283
1698,17,0.0005889281507656066,1578348.0402194716,24.2499826785838,6137.963182625995
1697,17,0.0005892751915144372,1578459.6310533502,24.264272591770947,6145.188999768837
1696,17,0.0005896226415094339,1578571.4138051535,24.27857935627081,6152.427596171969
1695,17,0.0005899705014749262,1578683.388921392,24.292903001908726,6159.67900199472
1694,17,0.0005903187721369539,1578795.556849883,24.307243558580456,6166.943247485457
1693,17,0.0005906674542232723,1578907.9180397547,24.321601056252387,6174.220362981888
1692,17,0.000591016548463357,1579020.4729414526,24.335975524961757,6181.5103789113855
1691,17,0.0005913660555884093,1579133.2220067412,24.350366994816852,6188.813325791309
1690,17,0.000591715976331361,1579246.1656887117,24.364775495997215,6196.129234229317
1689,17,0.0005920663114268798,1579359.304441784,24.37920105875387,6203.458134923691
1688,17,0.0005924170616113745,1579472.6387217136,24.393643713409535,6210.800058663658
1687,17,0.0005927682276229994,1579586.168985595,24.408103490358798,6218.155036329712
1686,17,0.0005931198102016608,1579699.8956918668,24.422580420068382,6225.523098893944
1685,17,0.0005934718100890207,1579813.8193003165,24.43707453307733,6232.904277420361
1684,17,0.0005938242280285036,1579927.9402720854,24.451585859997202,6240.298603065218
1683,17,0.0005941770647653001,1580042.2590696733,24.466114431512352,6247.706107077349
1682,17,0.0005945303210463733,1580156.776156943,24.480660278380082,6255.1268207984895
1681,17,0.000594883997620464,1580271.4919991256,24.495223431430873,6262.560775663618
1680,17,0.0005952380952380953,1580386.407062825,24.50980392156863,6270.00800320128
1679,17,0.0005955926146515784,1580501.5218160234,24.524401779770873,6277.468535033931
1678,17,0.0005959475566150178,1580616.8367280853,24.53901703708897,6284.942402878264
1677,17,0.0005963029218843172,1580732.3522697631,24.553649724648356,6292.429638545554
1676,17,0.0005966587112171838,1580848.0689132016,24.568299873648744,6299.930273941989
1675,17,0.0005970149253731343,1580963.9871319435,24.582967515364352,6307.444341069018
1674,17,0.0005973715651135006,1581080.1074009337,24.59765268114414,6314.97187202369
1673,17,0.0005977286312014345,1581196.4301965248,24.61235540241201,6322.5128989989935
1672,17,0.0005980861244019139,1581312.9559964824,24.627075710667043,6330.067454284202
1671,17,0.0005984440454817474,1581429.6852799891,24.641813637483722,6337.6355702652245
1670,17,0.0005988023952095808,1581546.6185276506,24.656569214512153,6345.217279424947
1669,17,0.0005991611743559018,1581663.7562215,24.671342473478308,6352.812614343584
1668,17,0.0005995203836930455,1581781.0988450034,24.68613344618423,6360.42160769903
1667,17,0.0005998800239952009,1581898.6468830656,24.700942164508277,6368.044292267204
1666,17,0.0006002400960384153,1582016.4008220334,24.715768660405338,6375.680700922414
1665,17,0.0006006006006006006,1582134.361149703,24.730612965907085,6383.3308666377025
1664,17,0.0006009615384615385,1582252.5283553232,24.74547511312217,6390.994822485207
1663,17,0.0006013229104028864,1582370.9029296024,24.760355134236498,6398.672601636515
1662,17,0.0006016847172081829,1582489.4853647123,24.775253061513414,6406.364237363024
1661,17,0.0006020469596628537,1582608.2761542944,24.790168927293976,6414.069763036304
1660,17,0.0006024096385542169,1582727.2757934644,24.805102763997166,6421.789212128457
1659,17,0.0006027727546714888,1582846.4847788177,24.82005460412013,6429.5226182124825
1658,17,0.0006031363088057901,1582965.9036084353,24.835024480238417,6437.270014962642
1657,17,0.0006035003017501509,1583085.5327818883,24.850012425006213,6445.031436154825
1656,17,0.0006038647342995169,1583205.3728002438,24.865018471156578,6452.806915666918
1655,17,0.0006042296072507553,1583325.4241660703,24.880042651501686,6460.596487479175
1654,17,0.0006045949214026602,1583445.6873834427,24.89508499893307,6468.400185674588
1653,17,0.0006049606775559589,1583566.1629579484,24.910145546421838,6476.218044439261
1652,17,0.0006053268765133172,1583686.851396692,24.92522432701894,6484.050098062782
1651,17,0.0006056935190793458,1583807.7532083013,24.94032137385542,6491.896380938602
1650,17,0.0006060606060606061,1583928.868902933,24.9554367201426,6499.756927564415
1649,17,0.0006064281382656155,1584050.1989922775,24.970570399172402,6507.631772542527
1648,17,0.0006067961165048543,1584171.743989565,24.98572244431753,6515.520950580251
1647,17,0.0006071645415907711,1584293.5044095707,25.00089288903175,6523.42449649028
1646,17,0.0006075334143377885,1584415.4807686212,25.01608176685012,6531.342445191071
1645,17,0.0006079027355623101,1584537.673584599,25.031289111389235,6539.274831707241
1644,17,0.0006082725060827251,1584660.0833769492,25.046514956347504,6547.221691169941
1643,17,0.0006086427267194157,1584782.7106666844,25.061759335505354,6555.183058817253
1642,17,0.0006090133982947625,1584905.5559763906,25.077022282725515,6563.158969994582
1641,17,0.0006093845216331506,1585028.6198302333,25.092303831953256,6571.14946015504
1640,17,0.0006097560975609756,1585151.902753963,25.107604017216644,6579.154564859852
1639,17,0.0006101281269066504,1585275.4052749204,25.12292287262678,6587.174319778743
1638,17,0.0006105006105006105,1585399.1279220432,25.13826043237808,6595.208760690338
1637,17,0.0006108735491753207,1585523.0712258713,25.1536167307485,6603.257923482563
1636,17,0.0006112469437652812,1585647.2357185532,25.16899180209981,6611.321844153041
1635,17,0.0006116207951070336,1585771.6219338505,25.184385680877853,6619.4005588095015
1634,17,0.0006119951040391676,1585896.2304071456,25.199798401612785,6627.494103670181
1633,17,0.000612369871402327,1586021.0616754466,25.215229998919348,6635.602515064231
1632,17,0.0006127450980392157,1586146.1162773932,25.23068050749712,6643.725829432119
1631,17,0.0006131207847946045,1586271.394753263,25.246149962130776,6651.864083326049
1630,17,0.0006134969325153375,1586396.8976449776,25.261638397690362,6660.017313410365
1629,17,0.0006138735420503376,1586522.625496108,25.27714584913155,6668.185556461968
1628,17,0.0006142506142506142,1586648.5788518812,25.29267235149588,6676.368849370729
1627,17,0.0006146281499692685,1586774.7582591865,25.30821793991106,6684.567229139902
1626,17,0.0006150061500615006,1586901.1642665807,25.3237826495912,6692.7807328865565
1625,17,0.0006153846153846154,1587027.797424295,25.339366515837103,6701.009397841977
1624,17,0.0006157635467980296,1587154.658284241,25.35496957403651,6709.253261352103
1623,17,0.0006161429451632779,1587281.7474000168,25.37059185966438,6717.512360877945
1622,17,0.0006165228113440197,1587409.0653269126,25.386233408283164,6725.786733996008
1621,17,0.0006169031462060457,1587536.6126219186,25.401894255543056,6734.076418398726
1620,17,0.0006172839506172839,1587664.3898437289,25.41757443718228,6742.3814518948875
1619,17,0.0006176652254478073,1587792.3975527503,25.43327398902736,6750.7018724100635
1618,17,0.0006180469715698393,1587920.6363111066,25.448992946993386,6759.03771798705
1617,17,0.0006184291898577613,1588049.106682646,25.46473134708429,6767.389026786292
1616,17,0.0006188118811881188,1588177.8092329472,25.48048922539313,6775.755837086329
1615,17,0.0006191950464396285,1588306.7445293255,25.49626661810235,6784.13818728423
1614,17,0.0006195786864931846,1588435.91314084,25.51206356148407,6792.536115896035
1613,17,0.0006199628022318661,1588565.3156382989,25.527880091900368,6800.949661557195
1612,17,0.0006203473945409429,1588694.9525942672,25.543716245803534,6809.378863023022
1611,17,0.0006207324643078833,1588824.8245830727,25.559572059736375,6817.823759169131
1610,17,0.0006211180124223603,1588954.932180812,25.57544757033248,6826.284388991891
1609,17,0.0006215040397762585,1589085.2759653574,25.591342814316526,6834.760791608875
1608,17,0.0006218905472636816,1589215.8565163645,25.607257828504537,6843.25300625931
1607,17,0.0006222775357809583,1589346.6744152773,25.623192649804167,6851.761072304532
1606,18,0.0006226650062266501,1507778.3838401071,24.214750242147502,6479.158083160199
1605,18,0.0006230529595015577,1507909.678186353,24.22983731394946,6487.223532380315
1604,18,0.0006234413965087282,1508041.211635638,24.244943197561653,6495.304064582241
1603,18,0.0006238303181534623,1508172.9847766291,24.2600679281902,6503.399717406207
1602,18,0.0006242197253433209,1508304.9981998159,24.275211541129146,6511.510528609941
1601,18,0.0006246096189881324,1508437.2524975175,24.290374071760706,6519.636536069114
1600,18,0.000625,1508569.748263889,24.305555555555557,6527.777777777778
1599,18,0.0006253908692933083,1508702.4860949288,24.320756028073102,6535.934291848812
1598,18,0.0006257822277847309,1508835.4665884853,24.335975524961757,6544.106116514367
1597,18,0.0006261740763932373,1508968.6903442633,24.35121408195923,6552.29329012632
1596,18,0.0006265664160401002,1509102.157963832,24.366471734892787,6560.495851156714
1595,18,0.0006269592476489029,1509235.8700506308,24.381748519679554,6568.713838198219
1594,18,0.0006273525721455458,1509369.827209977,24.397044472326783,6576.94728996458
1593,18,0.0006277463904582549,1509504.030049073,24.412359628932133,6585.196245291081
1592,18,0.000628140703517588,1509638.479177013,24.427694025683973,6593.460743134993
1591,18,0.0006285355122564425,1509773.17520479,24.44304769886165,6601.740822576044
1590,18,0.0006289308176100629,1509908.1187453028,24.45842068483578,6610.036522816871
1589,18,0.0006293266205160479,1510043.3104133643,24.473813020068526,6618.347883183496
1588,18,0.0006297229219143577,1510178.7508257073,24.489224741113908,6626.67494312578
1587,18,0.000630119722747322,1510314.4406009922,24.504655884618078,6635.017742217902
1586,18,0.0006305170239596469,1510450.3803598145,24.5201064873196,6643.376320158823
1585,18,0.0006309148264984228,1510586.5707247118,24.53557658604977,6651.750716772759
1584,18,0.0006313131313131314,1510723.0123201716,24.55106621773288,6660.140972009658
1583,18,0.0006317119393556538,1510859.7057726376,24.566575419386538,6668.547125945678
1582,18,0.0006321112515802782,1510996.6517105186,24.582104228121928,6676.969218783657
1581,18,0.0006325110689437065,1511133.8507641943,24.59765268114414,6685.407290853607
1580,18,0.0006329113924050633,1511271.3035660242,24.613220815752463,6693.861382613185
1579,18,0.0006333122229259025,1511409.0107503536,24.62880866934065,6702.331534648186
1578,18,0.0006337135614702154,1511546.972953523,24.64441627939727,6710.817787673027
1577,18,0.0006341154090044388,1511685.1908138737,24.660043683505954,6719.320182531235
1576,18,0.0006345177664974619,1511823.6649717563,24.67569091934574,6727.838760195946
1575,18,0.0006349206349206349,1511962.396069539,24.69135802469136,6736.373561770387
1574,18,0.0006353240152477764,1512101.3847516137,24.707045037413522,6744.924628488385
1573,18,0.0006357279084551812,1512240.631664405,24.72275199547927,6753.492001714853
1572,18,0.0006361323155216285,1512380.1374563773,24.73847893695222,6762.0757229463015
1571,18,0.0006365372374283895,1512519.9027780425,24.754225899992928,6770.675833811333
1570,18,0.0006369426751592356,1512659.9282819678,24.769992922859164,6779.29237607115
1569,18,0.0006373486297004461,1512800.2146227844,24.78578004390624,6787.925391620063
1568,18,0.0006377551020408163,1512940.7624571938,24.801587301587304,6796.574922486001
1567,18,0.0006381620931716656,1513081.5724439772,24.81741473445366,6805.241010831018
1566,18,0.0006385696040868455,1513222.645244002,24.8332623811551,6813.923698951811
1565,18,0.0006389776357827476,1513363.9815202316,24.849130280440185,6822.6230292802375
1564,18,0.0006393861892583121,1513505.581937731,24.865018471156578,6831.339044383831
1563,18,0.0006397952655150352,1513647.4471636768,24.880926992251368,6840.071786966324
1562,18,0.0006402048655569782,1513789.5778673647,24.896855882771373,6848.821299868169
1561,18,0.0006406149903907751,1513931.9747202173,24.91280518186348,6857.58762606707
1560,18,0.000641025641025641,1514074.6383957923,24.928774928774928,6866.370808678501
1559,18,0.0006414368184733803,1514217.5695697912,24.94476516285368,6875.170890956243
1558,18,0.0006418485237483953,1514360.7689200668,24.96077592354871,6883.987916292919
1557,18,0.0006422607578676942,1514504.237126632,24.97680725041033,6892.821928220519
1556,18,0.0006426735218508997,1514647.9748716673,24.992859183090545,6901.672970410952
1555,18,0.0006430868167202572,1514791.9828395306,25.008931761343334,6910.541086676569
1554,18,0.0006435006435006435,1514936.2617167637,25.025025025025023,6919.426320970722
1553,18,0.000643915003219575,1515080.8121921024,25.041139014094586,6928.328717388298
1552,18,0.0006443298969072165,1515225.6349564837,25.057273768613975,6937.248320166271
1551,18,0.0006447453255963894,1515370.7307030552,25.073429328748478,6946.185173684248
1550,18,0.0006451612903225806,1515516.1001271824,25.089605734767026,6955.139322465025
1549,18,0.0006455777921239509,1515661.7439264588,25.105803027042537,6964.110811175141
1548,18,0.0006459948320413437,1515807.6628007132,25.122021246052256,6973.099684625434
1547,18,0.0006464124111182935,1515953.8574520191,25.13826043237808,6982.1059877716025
1546,18,0.000646830530401035,1516100.328584703,25.154520626706912,6991.129765714765
1545,18,0.0006472491909385113,1516247.076905353,25.170801869830996,7000.171063702028
1544,18,0.0006476683937823834,1516394.103122828,25.187104202648243,7009.229927127051
1543,18,0.0006480881399870382,1516541.4079482665,25.203427666162597,7018.306401530621
1542,18,0.0006485084306095979,1516688.9920950944,25.219772301484365,7027.400532601217
1541,18,0.0006489292667099286,1516836.8562790353,25.236138149830555,7036.512366175592
1540,18,0.0006493506493506494,1516985.0012181182,25.252525252525253,7045.64194823935
1539,18,0.000649772579597141,1517133.4276326874,25.268933650999926,7054.789324927525
1538,18,0.0006501950585175553,1517282.1362454107,25.285363386793815,7063.954542525162
1537,18,0.0006506180871828237,1517431.127781289,25.301814501554254,7073.137647467906
1536,18,0.0006510416666666666,1517580.402967665,25.318287037037038,7082.338686342593
1535,18,0.0006514657980456026,1517729.9625342328,25.33478103510677,7091.557705887832
1534,18,0.000651890482398957,1517879.807213046,25.351296537737216,7100.794752994607
1533,18,0.0006523157208088715,1518029.9377385282,25.367833587011667,7110.049874706873
1532,18,0.0006527415143603133,1518180.3548474817,25.384392225123296,7119.32311822215
1531,18,0.0006531678641410843,1518331.059279096,25.4009724943755,7128.614530892129
1530,18,0.00065359477124183,1518482.0517749584,25.41757443718228,7137.924160223276
1529,18,0.0006540222367560497,1518633.3330790629,25.4341980960686,7147.252053877441
1528,18,0.0006544502617801048,1518784.9039378185,25.450843513670737,7156.5982596724625
1527,18,0.0006548788474132286,1518936.765100061,25.467510732736667,7165.96282558279
1526,18,0.000655307994757536,1519088.9173170603,25.4841997961264,7175.34579974009
1525,18,0.0006557377049180328,1519241.3613425305,25.500910746812387,7184.7472304338735
1524,18,0.0006561679790026247,1519394.0979326405,25.51764362787985,7194.16716611211
1523,18,0.0006565988181221273,1519547.1278460221,25.534398482527177,7203.605655381856
1522,18,0.000657030223390276,1519700.451843781,25.551175354066288,7213.062747009883
1521,18,0.0006574621959237344,1519854.0706895054,25.567974285923007,7222.538489923308
1520,18,0.0006578947368421052,1520007.985149277,25.58479532163743,7232.032933210218
1519,18,0.0006583278472679394,1520162.1959916786,25.60163850486431,7241.546126120322
1518,18,0.0006587615283267457,1520316.7039878073,25.618503879373442,7251.078118065573
1517,18,0.0006591957811470006,1520471.5099112813,25.635391489050026,7260.628958620823
1516,19,0.0006596306068601583,1447527.1993335725,24.302180252742673,6887.556660812647
1515,19,0.0006600660066006601,1447682.6034427308,24.318221295813792,6896.640680222269
1514,19,0.0006605019815059445,1447838.3078153234,24.334283529166377,6905.742698038774
1513,19,0.0006609385327164573,1447994.3132351567,24.350366994816852,6914.862761851226
1512,19,0.0006613756613756613,1448150.6204886113,24.366471734892787,6924.000919406099
1511,19,0.0006618133686300463,1448307.2303646493,24.382597791633284,6933.15721860789
1510,19,0.0006622516556291391,1448464.1436548259,24.398745207389336,6942.331707519754
1509,19,0.0006626905235255136,1448621.3611532992,24.414914024624185,6951.524434364133
1508,19,0.000663129973474801,1448778.883656841,24.431104285913722,6960.735447523395
1507,19,0.0006635700066357001,1448936.7119648466,24.447316033946844,6969.964795540462
1506,19,0.0006640106241699867,1449094.8468793451,24.463549311525824,6979.212527119453
1505,19,0.000664451827242525,1449253.2892050105,24.479804161566708,6988.478691126333
1504,19,0.0006648936170212766,1449412.039749172,24.496080627099666,6997.76333658955
1503,19,0.0006653359946773121,1449571.0993218243,24.512378751269388,7007.06651270069
1502,19,0.0006657789613848203,1449730.4687356378,24.528698577335483,7016.388268815126
1501,19,0.0006662225183211193,1449890.1488059703,24.545040148672815,7025.728654452673
1500,19,0.0006666666666666666,1450050.1403508773,24.56140350877193,7035.087719298246
1499,19,0.00066711140760507,1450210.4441911217,24.577788701239424,7044.465513202521
1498,19,0.0006675567423230974,1450371.0611501865,24.59419576979833,7053.862086182603
1497,19,0.0006680026720106881,1450531.992054284,24.61062475828851,7063.277488422685
1496,19,0.0006684491978609625,1450693.2377323676,24.627075710667043,7072.711770274725
1495,19,0.0006688963210702341,1450854.799016142,24.643548671008627,7082.164982259118
1494,19,0.0006693440428380187,1451016.6767400752,24.660043683505954,7091.637175065371
1493,19,0.0006697923643670462,1451178.871741409,24.676560792470124,7101.128399552786
1492,19,0.0006702412868632708,1451341.3848601696,24.69310004233103,7110.638706751138
1491,19,0.0006706908115358819,1451504.2169391797,24.709661477637756,7120.168147861365
1490,19,0.0006711409395973154,1451667.3688240692,24.72624514305899,7129.716774256256
1489,19,0.000671591672263264,1451830.8413632864,24.74285108338341,7139.284637481149
1488,19,0.0006720430107526882,1451994.6354081093,24.75947934352009,7148.871789254614
1487,19,0.0006724949562878278,1452158.7518126576,24.77612996849892,7158.478281469166
1486,19,0.0006729475100942127,1452323.191433903,24.792803003470993,7168.10416619196
1485,19,0.0006734006734006734,1452487.9551316819,24.809498493709018,7177.749495665497
1484,19,0.0006738544474393531,1452653.0437687058,24.826216484607748,7187.414322308339
1483,19,0.0006743088334457181,1452818.4582105735,24.842957021684352,7197.098698715812
1482,19,0.0006747638326585695,1452984.1993257825,24.859720150578873,7206.80267766073
1481,19,0.0006752194463200541,1453150.2679857414,24.876505917054622,7216.526312094112
1480,19,0.0006756756756756757,1453316.6650647803,24.893314366998577,7226.269655145899
1479,19,0.000676132521974307,1453483.3914401638,24.910145546421838,7236.032760125693
1478,19,0.0006765899864682003,1453650.447992102,24.92699950146001,7245.81568052347
1477,19,0.0006770480704129993,1453817.8356037633,24.943876278373658,7255.618470010327
1476,19,0.0006775067750677507,1453985.5551612854,24.96077592354871,7265.44118243921
1475,19,0.0006779661016949153,1454153.6075537882,24.977698483496876,7275.283871845659
1474,19,0.0006784260515603799,1454321.9936733851,24.9946440048561,7285.146592448546
1473,19,0.0006788866259334691,1454490.7144151959,25.01161253439097,7295.029398650829
1472,19,0.0006793478260869565,1454659.770677358,25.028604118993137,7304.932345040294
1471,19,0.0006798096532970768,1454829.16336104,25.045618805681777,7314.85548639032
1470,19,0.0006802721088435374,1454998.8933704523,25.062656641604008,7324.7988776606235
1469,19,0.0006807351940095302,1455168.9616128616,25.079717674035326,7334.762573998033
1468,19,0.0006811989100817438,1455339.3689986016,25.096801950380033,7344.746630737242
1467,19,0.0006816632583503749,1455510.1164410855,25.11390951817171,7354.751103401589
1466,19,0.0006821282401091405,1455681.2048568197,25.131040425073596,7364.776047703818
1465,19,0.0006825938566552901,1455852.635165416,25.148194718879108,7374.8215195468665
1464,19,0.0006830601092896175,1456024.4082896034,25.165372447512222,7384.887575024635
1463,19,0.000683526999316473,1456196.525155242,25.182573659027952,7394.974270422776
1462,19,0.0006839945280437756,1456368.986691335,25.199798401612785,7405.081662219479
1461,19,0.0006844626967830253,1456541.7938300418,25.217046723585142,7415.209807086263
1460,19,0.0006849315068493151,1456714.9475066913,25.234318673395816,7425.358761888771
1459,19,0.0006854009595613434,1456888.448659794,25.251614299628443,7435.5285836875655
1458,19,0.0006858710562414266,1457062.298231056,25.268933650999926,7445.719329738935
1457,19,0.0006863417982155113,1457236.4971653908,25.286276776360943,7455.931057495697
1456,19,0.0006868131868131869,1457411.0464109343,25.303643724696357,7466.163824608012
1455,19,0.0006872852233676976,1457585.9469190566,25.3210345451257,7476.417688924192
1454,19,0.000687757909215956,1457761.1996443756,25.33844928690364,7486.692708491522
1453,19,0.0006882312456985547,1457936.80554477,25.35588799942044,7496.988941557084
1452,19,0.0006887052341597796,1458112.7655813943,25.373350732202407,7507.306446568577
1451,19,0.0006891798759476223,1458289.08071869,25.390837534912404,7517.645282175149
1450,19,0.000689655172413793,1458465.7519244007,25.40834845735027,7528.005507228238
1449,19,0.0006901311249137336,1458642.7801695857,25.425883549453346,7538.387180782393
1448,19,0.0006906077348066298,1458820.1664286323,25.443442861296887,7548.790362096138
1447,19,0.000691085003455425,1458997.9116792711,25.461026443094603,7559.215110632797
1446,19,0.0006915629322268327,1459176.0169025895,25.478634345199097,7569.661486061359
1445,19,0.0006920415224913495,1459354.4830830444,25.49626661810235,7580.129548257324
1444,19,0.0006925207756232687,1459533.3112084775,25.513923312436216,7590.619357303564
1443,19,0.000693000693000693,1459712.502270129,25.5316044789729,7601.130973491188
1442,19,0.0006934812760055479,1459892.057262651,25.549310168625446,7611.664457320401
1441,19,0.0006939625260235947,1460071.9771841222,25.56704043244823,7622.219869501385
1440,19,0.0006944444444444445,1460252.2630360625,25.58479532163743,7632.797270955165
1439,19,0.0006949270326615705,1460432.9158234461,25.602574887531546,7643.396722814497
1438,19,0.0006954102920723226,1460613.9365547174,25.620379181611888,7654.018286424742
1437,19,0.0006958942240779402,1460795.3262418034,25.63820825550306,7664.662023344763
1436,19,0.0006963788300835655,1460977.0859001307,25.656062160973462,7675.3279953478095
1435,20,0.0006968641114982578,1395369.7428644272,24.390243902439025,7301.715451201301
1434,20,0.000697350069735007,1395552.2455255801,24.407252440725244,7311.890548134661
1433,20,0.0006978367062107466,1395735.1212253876,24.424284717376132,7322.086945681229
1432,20,0.0006983240223463687,1395918.3709934147,24.441340782122907,7332.304703348834
1431,20,0.0006988120195667365,1396101.9958627985,24.45842068483578,7342.543880853283
1430,20,0.0006993006993006993,1396285.9968702625,24.475524475524477,7352.804538119223
1429,20,0.0006997900629811056,1396470.3750561327,24.492652204338697,7363.0867352810255
1428,20,0.0007002801120448179,1396655.1314643505,24.50980392156863,7373.390532683662
1427,20,0.000700770847932726,1396840.2671424903,24.52697967764541,7383.715990883595
1426,20,0.0007012622720897616,1397025.783141773,24.544179523141658,7394.063170649666
1425,20,0.0007017543859649122,1397211.680517082,24.56140350877193,7404.432132963989
1424,20,0.0007022471910112359,1397397.960326979,24.578651685393258,7414.822939022851
1423,20,0.0007027406886858749,1397584.6236337177,24.595924104005622,7425.235650237613
1422,20,0.0007032348804500703,1397771.671503261,24.613220815752463,7435.670328235622
1421,20,0.0007037297677691766,1397959.1050052966,24.63054187192118,7446.127034861119
1420,20,0.0007042253521126761,1398146.9252132513,24.64788732394366,7456.605832176155
1419,20,0.0007047216349541931,1398335.133204308,24.665257223396758,7467.106782461519
1418,20,0.0007052186177715092,1398523.7300594214,24.682651622002822,7477.629948217656
1417,20,0.0007057163020465773,1398712.7168633325,24.700070571630203,7488.175392165603
1416,20,0.0007062146892655367,1398902.0947045868,24.717514124293785,7498.743177247918
1415,20,0.0007067137809187279,1399091.8646755484,24.73498233215548,7509.333366629625
1414,20,0.0007072135785007072,1399282.0278724176,24.75247524752475,7519.946023699157
1413,20,0.0007077140835102619,1399472.5853952456,24.769992922859164,7530.5812120693045
1412,20,0.000708215297450425,1399663.5383479523,24.787535410764875,7541.238995578169
1411,20,0.0007087172218284905,1399854.8878383422,24.805102763997166,7551.919438290118
1410,20,0.0007092198581560284,1400046.6349781197,24.822695035460992,7562.622604496756
1409,20,0.0007097232079489,1400238.7808829078,24.8403122782115,7573.348558717884
1408,20,0.0007102272727272727,1400431.3266722625,24.857954545454543,7584.09736570248
1407,20,0.0007107320540156361,1400624.273469691,24.875621890547265,7594.869090429667
1406,20,0.0007112375533428165,1400817.6224026678,24.893314366998577,7605.6637981097065
1405,20,0.0007117437722419929,1401011.374602652,24.91103202846975,7616.4815541849775
1404,20,0.0007122507122507123,1401205.5312051037,24.928774928774928,7627.322424330971
1403,20,0.0007127583749109052,1401400.093349502,24.94654312188168,7638.18647445729
1402,20,0.0007132667617689016,1401595.0621793605,24.964336661911556,7649.073770708647
1401,20,0.0007137758743754461,1401790.4388422463,24.982155603140612,7659.9843794658755
1400,20,0.0007142857142857143,1401986.224489796,25.0,7670.918367346939
1399,20,0.0007147962830593281,1402182.4202777334,25.01786990707648,7681.87580120795
1398,20,0.000715307582260372,1402379.0273658875,25.035765379113016,7692.8567481441905
1397,20,0.0007158196134574087,1402576.0469182096,25.053686471009307,7703.861275491146
1396,20,0.0007163323782234957,1402773.4801027905,25.07163323782235,7714.889450825527
1395,20,0.0007168458781362007,1402971.3280918796,25.089605734767026,7725.941341966316
1394,20,0.0007173601147776184,1403169.592061901,25.107604017216644,7737.017016975808
1393,20,0.0007178750897343862,1403368.2731934723,25.12562814070352,7748.116544160655
1392,20,0.0007183908045977011,1403567.372671423,25.143678160919542,7759.2399920729285
1391,20,0.0007189072609633358,1403766.8916848116,25.161754133716748,7770.387429511169
1390,20,0.0007194244604316547,1403966.8314269448,25.17985611510791,7781.558925521454
1389,20,0.0007199424046076314,1404167.1930953946,25.197984161267097,7792.754549398467
1388,20,0.0007204610951008645,1404367.977892018,25.21613832853026,7803.974370686577
1387,20,0.0007209805335255948,1404569.1870229742,25.234318673395816,7815.21845918091
1386,20,0.0007215007215007215,1404770.8216987438,25.252525252525253,7826.486884928443
1385,20,0.0007220216606498195,1404972.8831341474,25.270758122743683,7837.7797182290915
1384,20,0.000722543352601156,1405175.3725483646,25.289017341040463,7849.097029636808
1383,20,0.0007230657989877079,1405378.2911649516,25.30730296456978,7860.438889960678
1382,20,0.000723589001447178,1405581.6402118618,25.32561505065123,7871.805370266042
1381,20,0.000724112961622013,1405785.420921464,25.34395365677046,7883.196541875594
1380,20,0.0007246376811594203,1405989.6345305608,25.36231884057971,7894.612476370511
1379,20,0.0007251631617113851,1406194.2822804095,25.38071065989848,7906.053245591571
1378,20,0.000725689404934688,1406399.3654167396,25.39912917271408,7917.51892164029
1377,20,0.0007262164124909223,1406604.8851897735,25.41757443718228,7929.009576880055
1376,20,0.0007267441860465116,1406810.8428542456,25.436046511627907,7940.525283937263
1375,20,0.0007272727272727272,1407017.2396694215,25.454545454545457,7952.066115702479
1374,20,0.000727802037845706,1407224.0768991183,25.47307132459971,7963.6321453315795
1373,20,0.0007283321194464676,1407431.3558117242,25.491624180626367,7975.223446246914
1372,20,0.0007288629737609329,1407639.0776802183,25.510204081632654,7986.840092138479
1371,20,0.0007293946024799417,1407847.2437821904,25.52881108679796,7998.48215696508
1370,20,0.00072992700729927,1408055.8553998615,25.547445255474454,8010.149714955512
1369,20,0.0007304601899196494,1408264.913820104,25.56610664718773,8021.842840609745
1368,20,0.0007309941520467836,1408474.4203344618,25.58479532163743,8033.561608700113
1367,20,0.000731528895391368,1408684.3762391708,25.603511338697878,8045.306094272509
1366,20,0.0007320644216691069,1408894.7828351795,25.62225475841874,8057.076372647586
1365,20,0.0007326007326007326,1409105.6414281689,25.64102564102564,8068.87251942197
1364,20,0.0007331378299120235,1409316.9533285748,25.65982404692082,8080.694610469466
1363,20,0.0007336757153338225,1409528.719851607,25.678650036683784,8092.542721942286
1362,21,0.0007342143906020558,1350217.1327934617,24.473813020068526,7718.492314545023
1361,21,0.0007347538574577516,1350429.8125265804,24.49179524859172,7729.826011592509
1360,21,0.0007352941176470588,1350642.9508568135,24.50980392156863,7741.184709177789
1359,21,0.0007358351729212656,1350856.5491186802,24.52783909737552,7752.56848089911
1358,21,0.0007363770250368188,1351070.6086515805,24.54590083456063,7763.977400625768
1357,21,0.0007369196757553427,1351285.130799816,24.563989191844755,7775.411542499309
1356,21,0.0007374631268436578,1351500.116912612,24.582104228121928,7786.870980934728
1355,21,0.0007380073800738007,1351715.568344139,24.600246002460022,7798.355790621691
1354,21,0.0007385524372230429,1351931.4864535343,24.61841457410143,7809.866046525739
1353,21,0.0007390983000739098,1352147.8726049247,24.636610002463662,7821.4018238895205
1352,21,0.0007396449704142012,1352364.7281674477,24.65483234714004,7832.963198234022
1351,21,0.0007401924500370096,1352582.0545152745,24.67308166790032,7844.5502453598
1350,21,0.0007407407407407407,1352799.8530276308,24.69135802469136,7856.163041348226
1349,21,0.0007412898443291327,1353018.1250888212,24.709661477637756,7867.801662562739
1348,21,0.000741839762611276,1353236.8720882502,24.72799208704253,7879.466185650091
1347,21,0.0007423904974016332,1353456.095420445,24.746349913387775,7891.1566875416265
1346,21,0.0007429420505200594,1353675.7964850795,24.764735017335315,7902.873245454533
1345,21,0.0007434944237918215,1353895.9766869948,24.783147459727385,7914.61593689313
1344,21,0.000744047619047619,1354116.6374362246,24.801587301587304,7926.384839650145
1343,21,0.0007446016381236039,1354337.780148017,24.82005460412013,7938.180031808005
1342,21,0.0007451564828614009,1354559.4062428577,24.838549428713364,7950.001591740127
1341,21,0.0007457121551081282,1354781.517146494,24.857071836937607,7961.84959811223
1340,21,0.0007462686567164179,1355004.1142899576,24.875621890547265,7973.724129883631
1339,21,0.0007468259895444362,1355227.1991095883,24.894199651481202,7985.625266308576
1338,21,0.0007473841554559044,1355450.773047058,24.91280518186348,7997.553086937551
1337,21,0.0007479431563201197,1355674.8375493945,24.93143854400399,8009.507671618617
1336,21,0.0007485029940119761,1355899.3940690048,24.9500998003992,8021.489100498746
1335,21,0.000749063670411985,1356124.4440637005,24.96878901373283,8033.497454025165
1334,21,0.0007496251874062968,1356349.9889967204,24.98750624687656,8045.532812946708
1333,21,0.0007501875468867217,1356576.0303367558,25.006251562890725,8057.595258315168
1332,21,0.0007507507507507507,1356802.569557975,25.025025025025023,8069.684871486674
1331,21,0.0007513148009015778,1357029.6081400474,25.043826696719258,8081.801734123049
1330,21,0.0007518796992481203,1357257.1475681686,25.062656641604008,8093.9459281932
1329,21,0.0007524454477050414,1357485.189333085,25.08151492350138,8106.117535974504
1328,21,0.0007530120481927711,1357713.7349311188,25.100401606425702,8118.316640054192
1327,21,0.0007535795026375283,1357942.785864193,25.119316754584275,8130.543323330767
1326,21,0.0007541478129713424,1358172.3436398576,25.13826043237808,8142.797669015396
1325,21,0.0007547169811320754,1358402.4097713134,25.157232704402517,8155.079760633339
1324,21,0.0007552870090634441,1358632.9857774382,25.17623363544814,8167.389682025365
1323,21,0.0007558578987150416,1358864.0731828131,25.195263290501384,8179.727517349188
1322,21,0.0007564296520423601,1359095.6735177473,25.214321734745337,8192.093351080903
1321,21,0.000757002271006813,1359327.7883183043,25.233409033560434,8204.487268016435
1320,21,0.0007575757575757576,1359560.4191263283,25.252525252525253,8216.90935327299
1319,21,0.000758150113722517,1359793.56748947,25.271670457417237,8229.35969229052
1318,21,0.0007587253414264037,1360027.2349612128,25.290844714213456,8241.838370833191
1317,21,0.0007593014426727411,1360261.4231009001,25.310048089091367,8254.345474990863
1316,21,0.0007598784194528875,1360496.1334737607,25.329280648429584,8266.88109118057
1315,21,0.0007604562737642585,1360731.3676509364,25.34854245880862,8279.44530614802
1314,21,0.00076103500761035,1360967.1272095086,25.367833587011667,8292.038206969088
1313,21,0.0007616146230007616,1361203.4137325252,25.387154100025388,8304.659881051335
1312,21,0.0007621951219512195,1361440.2288090282,25.40650406504065,8317.31041613552
1311,21,0.0007627765064836003,1361677.5740340804,25.425883549453346,8329.989900297123
1310,21,0.0007633587786259542,1361915.4510087934,25.44529262086514,8342.698421947884
1309,21,0.0007639419404125286,1362153.8613403554,25.46473134708429,8355.436069837338
1308,21,0.0007645259938837921,1362392.8066420576,25.4841997961264,8368.202933054377
1307,21,0.0007651109410864575,1362632.288533324,25.503698036215248,8380.999101028792
1306,21,0.0007656967840735069,1362872.3086397378,25.523226135783567,8393.824663532854
1305,21,0.0007662835249042146,1363112.868593071,25.54278416347382,8406.67971068288
1304,21,0.0007668711656441718,1363353.9700313113,25.56237218813906,8419.564332940825
1303,21,0.0007674597083653108,1363595.614598692,25.58199027884369,8432.478621115859
1302,21,0.0007680491551459293,1363837.80394572,25.60163850486431,8445.422666365987
1301,21,0.0007686395080707148,1364080.539729204,25.621316935690494,8458.396560199642
1300,21,0.0007692307692307692,1364323.8236122853,25.64102564102564,8471.400394477318
1299,21,0.0007698229407236335,1364567.6572644643,25.660764690787786,8484.434261413177
1298,21,0.0007704160246533128,1364812.0423616325,25.68053415511043,8497.498253576707
1297,21,0.0007710100231303007,1365056.9805860997,25.70033410434336,8510.592463894343
1296,21,0.0007716049382716049,1365302.4736266248,25.720164609053498,8523.716985651143
1295,22,0.0007722007722007722,1311435.969065892,24.57002457002457,8148.832280106411
1294,22,0.0007727975270479134,1311682.576830755,24.58901222425179,8161.418368497051
1293,22,0.0007733952049497294,1311929.7445169445,24.608029248400477,8174.033659738409
1292,22,0.0007739938080495357,1312177.4738393144,24.627075710667043,8186.678244260508
1291,22,0.000774593338497289,1312425.7665193172,24.64615167945919,8199.352212843696
1290,22,0.0007751937984496124,1312674.6242850353,24.665257223396758,8212.055656620287
1289,22,0.0007757951900698216,1312924.0488712124,24.684392411312505,8224.788667076185
1288,22,0.0007763975155279503,1313174.0420192825,24.70355731225296,8237.551336052551
1287,22,0.000777000777000777,1313424.6054774027,24.72275199547927,8250.343755747443
1286,22,0.0007776049766718507,1313675.741000484,24.741976530467976,8263.16601871749
1285,22,0.0007782101167315176,1313927.4503502222,24.76123098691192,8276.018217879564
1284,22,0.000778816199376947,1314179.7352951297,24.780515434721043,8288.900446512465
1283,22,0.000779423226812159,1314432.597610568,24.799829944023237,8301.812798258616
1282,22,0.00078003120124805,1314686.039078778,24.81917458516523,8314.755367125761
1281,22,0.00078064012490242,1314940.0614889136,24.838549428713364,8327.72824748868
1280,22,0.00078125,1315194.666637074,24.857954545454543,8340.73153409091
1279,22,0.0007818608287724785,1315449.8563263346,24.877390006397043,8353.765322046469
1278,22,0.000782472613458529,1315705.6323667811,24.896855882771373,8366.82970684161
1277,22,0.0007830853563038371,1315961.9965755418,24.91635224603118,8379.924784336554
1276,22,0.0007836990595611285,1316218.9507768203,24.93587916785409,8393.05065076726
1275,22,0.000784313725490196,1316476.4968019295,24.9554367201426,8406.207402747195
1274,22,0.0007849293563579278,1316734.6364893238,24.975024975024976,8419.3951372691
1273,22,0.0007855459544383347,1316993.3716846334,24.9946440048561,8432.613951706791
1272,22,0.0007861635220125787,1317252.7042406984,25.01429388221841,8445.863943816952
1271,22,0.0007867820613690008,1317512.636017601,25.033974679922753,8459.145211740943
1270,22,0.0007874015748031496,1317773.1688827015,25.053686471009307,8472.457854006618
1269,22,0.0007880220646178094,1318034.3047106718,25.073429328748478,8485.801969530152
1268,22,0.0007886435331230284,1318296.0453835293,25.093203326641813,8499.177657617885
1267,22,0.0007892659826361484,1318558.3927906724,25.113008538422903,8512.58501796816
1266,22,0.0007898894154818325,1318821.348828915,25.132845038058306,8526.024150673193
1265,22,0.0007905138339920949,1319084.9154025216,25.152712899748472,8539.495156220928
1264,22,0.0007911392405063291,1319349.0944232424,25.172612197928654,8552.998135496935
1263,22,0.000791765637371338,1319613.8878103483,25.192543007269848,8566.533189786274
1262,22,0.000792393026941363,1319879.297490668,25.21250540267973,8580.100420775425
1261,22,0.0007930214115781126,1320145.3253986218,25.232499459303583,8593.69993055417
1260,22,0.0007936507936507937,1320411.9734762593,25.252525252525253,8607.331821617536
1259,22,0.0007942811755361397,1320679.2436732945,25.272582857968082,8620.996196867714
1258,22,0.000794912559618442,1320947.1379471428,25.29267235149588,8634.693159616007
1257,22,0.0007955449482895784,1321215.6582629574,25.312793809213858,8648.42281358478
1256,22,0.0007961783439490446,1321484.806593666,25.3329473074696,8662.18526290943
1255,22,0.0007968127490039841,1321754.5849200087,25.35313292285404,8675.980612140356
1254,22,0.0007974481658692185,1322024.9952305732,25.373350732202407,8689.808966244946
1253,22,0.0007980845969672786,1322296.0395218348,25.393600812595228,8703.670430609574
1252,22,0.0007987220447284345,1322567.7197981924,25.41388324135928,8717.565111041618
1251,22,0.0007993605115907274,1322840.038072006,25.4341980960686,8731.493113771463
1250,22,0.0008,1323112.9963636366,25.454545454545457,8745.454545454546
1249,22,0.0008006405124099279,1323386.5967014823,25.474925394861344,8759.449513173387
1248,22,0.0008012820512820513,1323660.841122019,25.495337995337998,8773.478124439664
1247,22,0.0008019246190858059,1323935.7316698371,25.51578333454837,8787.540487196244
1246,22,0.0008025682182985554,1324211.2703976817,25.53626149131767,8801.636709819299
1245,22,0.0008032128514056225,1324487.4593664913,25.556772544724353,8815.766901120363
1244,22,0.0008038585209003215,1324764.3006454366,25.57731657410114,8829.931170348453
1243,22,0.0008045052292839903,1325041.7963119617,25.597893659036057,8844.12962719217
1242,22,0.0008051529790660225,1325319.9484518222,25.618503879373442,8858.362381781832
1241,22,0.0008058017727639,1325598.7591591259,25.639147315215002,8872.629544691597
1240,22,0.0008064516129032258,1325878.2305363733,25.65982404692082,8886.931226941633
1239,22,0.0008071025020177562,1326158.3646944978,25.68053415511043,8901.267540000254
1238,22,0.0008077544426494346,1326439.1637529063,25.701277720663825,8915.638595786106
1237,22,0.0008084074373484236,1326720.6298395204,25.72205482472257,8930.044506670356
1236,22,0.0008090614886731392,1327002.7650908178,25.74286554869079,8944.485385478882
1235,22,0.0008097165991902834,1327285.5716518727,25.76370997423629,8958.96134549448
1234,23,0.0008103727714748784,1278161.9370518923,24.663519131844126,8583.321522178265
1233,23,0.0008110300081103001,1278446.0927022828,24.683521985965655,8597.235531333617
1232,23,0.0008116883116883117,1278730.926149655,24.70355731225296,8611.183424142204
1231,23,0.0008123476848090983,1279016.4395738905,24.723625189842124,8625.165310731094
1230,23,0.0008130081300813008,1279302.6351636793,24.743725698126546,8639.181301675158
1229,23,0.0008136696501220504,1279589.5151165612,24.76385891675806,8653.231507999262
1228,23,0.0008143322475570033,1279877.0816389702,24.784024925647923,8667.316041180462
1227,23,0.0008149959250203749,1280165.336946277,24.804223804967933,8681.435013150223
1226,23,0.0008156606851549756,1280454.2832628326,24.82445563515143,8695.58853629664
1225,23,0.0008163265306122449,1280743.9228220126,24.84472049689441,8709.776723466672
1224,23,0.0008169934640522876,1281034.257866261,24.865018471156578,8723.999687968395
1223,23,0.0008176614881439084,1281325.2906471344,24.88534963916243,8738.25754357327
1222,23,0.0008183306055646482,1281617.0234253467,24.905714082402334,8752.55040451841
1221,23,0.000819000819000819,1281909.458470814,24.92611188263362,8766.878385508873
1220,23,0.000819672131147541,1282202.5980626992,24.94654312188168,8781.241601719968
1219,23,0.0008203445447087777,1282496.4444894583,24.96700788244106,8795.64016879956
1218,23,0.0008210180623973727,1282791.0000488847,24.98750624687656,8810.074202870415
1217,23,0.0008216926869350862,1283086.2670481564,25.008038298024367,8824.543820532524
1216,23,0.0008223684210526315,1283382.247803881,25.028604118993137,8839.049138865472
1215,23,0.0008230452674897119,1283678.944642143,25.049203793165148,8853.590275430795
1214,23,0.0008237232289950577,1283976.35989855,25.069837404197408,8868.167348274383
1213,23,0.0008244023083264633,1284274.4959182793,25.090505036022797,8882.78047592885
1212,23,0.0008250825082508251,1284573.3550561254,25.111206772851197,8897.429777415968
1211,23,0.0008257638315441783,1284872.9396765484,25.131942699170647,8912.115372249076
1210,23,0.0008264462809917355,1285173.2521537195,25.152712899748472,8926.837380435525
1209,23,0.0008271298593879239,1285474.2948715717,25.173517459632468,8941.595922479131
1208,23,0.0008278145695364238,1285776.070223846,25.19435646415203,8956.391119382635
1207,23,0.0008285004142502071,1286078.5806141407,25.215229998919348,8971.223092650198
1206,23,0.0008291873963515755,1286381.8284559608,25.236138149830555,8986.091964289877
1205,23,0.0008298755186721991,1286685.816172766,25.25708100306693,9000.997856816157
1204,23,0.0008305647840531562,1286990.5461980216,25.278058645096056,9015.94089325245
1203,23,0.0008312551953449709,1287296.0209752463,25.299071162673027,9030.921197133663
1202,23,0.0008319467554076539,1287602.242958064,25.320118642841642,9045.938892508724
1201,23,0.0008326394671107411,1287909.214610253,25.341201172935598,9060.994103943174
1200,23,0.0008333333333333334,1288216.9384057971,25.36231884057971,9076.08695652174
1199,23,0.0008340283569641367,1288525.4168289362,25.38347173369112,9091.21757585093
1198,23,0.0008347245409015025,1288834.6523742178,25.40465994048051,9106.386088061652
1197,23,0.000835421888053467,1289144.647546548,25.425883549453346,9121.592619811852
1196,23,0.0008361204013377926,1289455.404861243,25.447142649411077,9136.837298289145
1195,23,0.0008368200836820083,1289766.926844083,25.468437329452428,9152.12025121348
1194,23,0.0008375209380234506,1290079.216031362,25.489767678974584,9167.441606839822
1193,23,0.0008382229673093043,1290392.2749699424,25.51113378767448,9182.801493960831
1192,23,0.0008389261744966443,1290706.106217307,25.532535745550042,9198.200041909588
1191,23,0.0008396305625524769,1291020.712341613,25.55397364290147,9213.6373805623
1190,23,0.0008403361344537816,1291336.0959217446,25.57544757033248,9229.113640341047
1189,23,0.0008410428931875525,1291652.2595473684,25.5969576187516,9244.628952216543
1188,23,0.0008417508417508417,1291969.205818986,25.618503879373442,9260.183447710897
1187,23,0.0008424599831508003,1292286.9373479905,25.64008644372001,9275.77725890041
1186,23,0.0008431703204047217,1292605.456756719,25.66170540362197,9291.410518418379
1185,23,0.0008438818565400844,1292924.7666785098,25.68336085121996,9307.083359457909
1184,23,0.0008445945945945946,1293244.869757757,25.705052878965923,9322.795915774765
1183,23,0.0008453085376162299,1293565.7686499672,25.72678157962439,9338.548321690212
1182,23,0.0008460236886632825,1293887.466021814,25.748547046273817,9354.340712093901
1181,23,0.000846740050804403,1294209.9645511964,25.77034937230792,9370.173222446745
1180,23,0.000847457627118644,1294533.2669272947,25.792188651436994,9386.045988783833
1179,23,0.0008481764206955047,1294857.375850628,25.81406497768927,9401.95914771735
1178,24,0.0008488964346349745,1249892.4389606472,24.75947934352009,9025.499801587874
1177,24,0.0008496176720475786,1250218.1691256494,24.780515434721043,9040.827726361993
1176,24,0.0008503401360544217,1250544.7140080521,24.801587301587304,9056.19475681429
1175,24,0.000851063829787234,1250872.076354308,24.822695035460992,9071.601026105325
1174,24,0.0008517887563884157,1251200.2589224994,24.843838727995458,9087.046667962974
1173,24,0.0008525149190110827,1251529.264482397,24.865018471156578,9102.531816685309
1172,24,0.0008532423208191126,1251859.095815521,24.88623435722412,9118.056607143551
1171,24,0.0008539709649871904,1252189.7557152,24.907486478793054,9133.621174784981
1170,24,0.0008547008547008547,1252521.2469866315,24.928774928774928,9149.225655635912
1169,24,0.000855431993156544,1252853.5724469428,24.9500998003992,9164.870186304648
1168,24,0.0008561643835616438,1253186.7349252517,24.97146118721461,9180.554903984488
1167,24,0.000856898029134533,1253520.7372627284,24.992859183090545,9196.279946456723
1166,24,0.0008576329331046312,1253855.582312657,25.01429388221841,9212.045452093675
1165,24,0.0008583690987124463,1254191.2729404974,25.035765379113016,9227.851559861727
1164,24,0.000859106529209622,1254527.8120239486,25.057273768613975,9243.698409324406
1163,24,0.0008598452278589854,1254865.202453011,25.078819145887074,9259.586140645442
1162,24,0.0008605851979345956,1255203.4471300496,25.100401606425702,9275.514894591892
1161,24,0.0008613264427217916,1255542.5489698579,25.122021246052256,9291.484812537234
1160,24,0.0008620689655172414,1255882.5108997226,25.143678160919542,9307.496036464527
1159,24,0.0008628127696289905,1256223.3358594864,25.165372447512222,9323.548708969556
1158,24,0.0008635578583765112,1256565.0268016143,25.187104202648243,9339.64297326401
1157,24,0.000864304235090752,1256907.5866912585,25.208873523480264,9355.778973178682
1156,24,0.0008650519031141869,1257251.0185063237,25.23068050749712,9371.956853166668
1155,24,0.0008658008658008658,1257595.325237533,25.252525252525253,9388.176758306628
1154,24,0.0008665511265164644,1257940.5098884946,25.274407856730214,9404.438834306013
1153,24,0.0008673026886383347,1258286.5754757691,25.296328418618096,9420.743227504352
1152,24,0.0008680555555555555,1258633.5250289352,25.318287037037038,9437.090084876543
1151,24,0.0008688097306689834,1258981.361590659,25.340283811178683,9453.479554036167
1150,24,0.0008695652173913044,1259330.0882167611,25.36231884057971,9469.911783238816
1149,24,0.0008703220191470844,1259679.7079762854,25.384392225123296,9486.386921385456
1148,24,0.0008710801393728223,1260030.2239515674,25.40650406504065,9502.905118025796
1147,24,0.0008718395815170009,1260381.6392383045,25.428654460912526,9519.466523361678
1146,24,0.0008726003490401396,1260733.9569456247,25.450843513670737,9536.071288250505
1145,24,0.0008733624454148472,1261087.180196157,25.47307132459971,9552.719564208666
1144,24,0.0008741258741258741,1261441.3121261024,25.495337995337998,9569.411503415
1143,24,0.0008748906386701663,1261796.3558853043,25.51764362787985,9586.147258714269
1142,24,0.0008756567425569177,1262152.3146373206,25.53998832457677,9602.92698362067
1141,24,0.0008764241893076249,1262509.1915594947,25.56237218813906,9619.750832321337
1140,24,0.0008771929824561404,1262866.9898430286,25.58479532163743,9636.618959679901
1139,24,0.000877963125548727,1263225.712693055,25.607257828504537,9653.531521240053
1138,24,0.0008787346221441124,1263585.3633287107,25.629759812536612,9670.48867322912
1137,24,0.0008795074758135445,1263945.9449832104,25.652301377895043,9687.490572561688
1136,24,0.0008802816901408451,1264307.4609039212,25.67488262910798,9704.537376843218
1135,24,0.000881057268722467,1264669.9143524359,25.697503671071956,9721.629244373718
1134,24,0.0008818342151675485,1265033.308604649,25.720164609053498,9738.766334151403
1133,24,0.00088261253309797,1265397.646950832,25.74286554869079,9755.948805876396
1132,24,0.0008833922261484099,1265762.9326957094,25.765606595995287,9773.176819954468
1131,24,0.0008841732979664014,1266129.1691585344,25.788387857353374,9790.450537500752
1130,24,0.0008849557522123894,1266496.3596731666,25.81120943952802,9807.77012034354
1129,24,0.0008857395925597874,1266864.5075881495,25.834071449660467,9825.135731028056
1128,24,0.0008865248226950354,1267233.6162667873,25.85697399527187,9842.547532820281
1127,25,0.0008873114463176575,1225937.0224205572,24.84472049689441,9465.605462122352
1126,25,0.0008880994671403197,1226308.062775855,24.866785079928952,9482.409951761845
1125,25,0.0008888888888888889,1226680.0740740742,24.88888888888889,9499.25925925926
1124,25,0.0008896797153024911,1227053.059738352,24.91103202846975,9516.15354415471
1123,25,0.0008904719501335708,1227427.0232069837,24.93321460373998,9533.092966698885
1122,25,0.00089126559714795,1227801.967933503,24.9554367201426,9550.077687856863
1121,25,0.0008920606601248885,1228177.8973867637,24.977698483496876,9567.107869311918
1120,25,0.0008928571428571428,1228554.8150510204,25.0,9584.183673469388
1119,25,0.0008936550491510277,1228932.7244260123,25.022341376228773,9601.30526346053
1118,25,0.0008944543828264759,1229311.6290270449,25.044722719141326,9618.472803146431
1117,25,0.0008952551477170994,1229691.5323850736,25.06714413607878,9635.686457121927
1116,25,0.0008960573476702509,1230072.4380467876,25.089605734767026,9652.946390719544
1115,25,0.0008968609865470852,1230454.3495746949,25.112107623318384,9670.252770013474
1114,25,0.0008976660682226212,1230837.2705472056,25.134649910233392,9687.605761823566
1113,25,0.0008984725965858042,1231221.2045587192,25.157232704402517,9705.005533719363
1112,25,0.0008992805755395684,1231606.155219709,25.17985611510791,9722.452254024118
1111,25,0.0009000900090009,1231992.1261568102,25.202520252025202,9739.946091818903
1110,25,0.0009009009009009009,1232379.1210129047,25.225225225225227,9757.487216946676
1109,25,0.0009017132551848512,1232767.1434472115,25.247971145175832,9775.075800016424
1108,25,0.0009025270758122744,1233156.1971353726,25.270758122743683,9792.712012407304
1107,25,0.0009033423667570009,1233546.2857695424,25.293586269196027,9810.39602627282
1106,25,0.0009041591320072332,1233937.4130584777,25.31645569620253,9828.128014545026
1105,25,0.0009049773755656109,1234329.5827276264,25.339366515837103,9845.90815093876
1104,25,0.0009057971014492754,1234722.7985192186,25.36231884057971,9863.736609955891
1103,25,0.0009066183136899365,1235117.0641923577,25.385312783318223,9881.61356688961
1102,25,0.0009074410163339383,1235512.383523111,25.40834845735027,9899.539197828728
1101,25,0.0009082652134423251,1235908.760304603,25.431425976385107,9917.513679662037
1100,25,0.0009090909090909091,1236306.1983471075,25.454545454545457,9935.537190082645
1099,25,0.0009099181073703367,1236704.701478141,25.477707006369428,9953.609907592392
1098,25,0.0009107468123861566,1237104.2735425562,25.500910746812387,9971.732011506265
1097,25,0.0009115770282588879,1237504.9184026378,25.52415679124886,9989.903681956841
1096,25,0.0009124087591240876,1237906.639938196,25.547445255474454,10008.125099898769
1095,25,0.0009132420091324201,1238309.4420466628,25.570776255707763,10026.396447113279
1094,25,0.0009140767824497258,1238713.3286431893,25.59414990859232,10044.717906212712
1093,25,0.0009149130832570906,1239118.3036607406,25.617566331198535,10063.089660645093
1092,25,0.0009157509157509158,1239524.3710501953,25.64102564102564,10081.51189469871
1091,25,0.0009165902841429881,1239931.5347804427,25.664527956003667,10099.984793506743
1090,25,0.0009174311926605505,1240339.7988384815,25.68807339449541,10118.508543051932
1089,25,0.0009182736455463728,1240749.1672295204,25.711662075298438,10137.083330171234
1088,25,0.0009191176470588235,1241159.643977076,25.735294117647058,10155.709342560554
1087,25,0.0009199632014719411,1241571.2331230761,25.75896964121435,10174.38676877948
1086,25,0.0009208103130755065,1241983.938727959,25.78268876611418,10193.115798256056
1085,25,0.0009216589861751152,1242397.7648707766,25.806451612903224,10211.896621291597
1084,25,0.0009225092250922509,1242812.7156492968,25.830258302583026,10230.72942906551
1083,25,0.0009233610341643582,1243228.7951801065,25.854108956602033,10249.614413640165
1082,25,0.0009242144177449168,1243646.0075987168,25.87800369685767,10268.551767965806
1081,25,0.0009250693802035153,1244064.3570596657,25.901942645698426,10287.54168588546
1080,25,0.000925925925925926,1244483.8477366255,25.925925925925927,10306.584362139918
1079,26,0.0009267840593141798,1206442.945360969,24.951878519997152,9928.538454204532
1078,26,0.0009276437847866419,1206864.7310680307,24.975024975024976,9946.950743399193
1077,26,0.0009285051067780873,1207287.6706279833,24.998214413256196,9965.41432874174
1076,26,0.0009293680297397769,1207711.7682920995,25.021446954532458,9983.929400984169
1075,26,0.0009302325581395349,1208137.0283313226,25.044722719141326,10002.496151766027
1074,26,0.000931098696461825,1208563.4550363757,25.068041827818362,10021.114773619378
1073,26,0.0009319664492078285,1208991.0527178724,25.09140440174923,10039.785459973782
1072,26,0.0009328358208955224,1209419.8257064277,25.114810562571755,10058.508405161334
1071,26,0.0009337068160597573,1209849.7783527689,25.13826043237808,10077.283804421719
1070,26,0.0009345794392523365,1210280.9150278491,25.161754133716748,10096.111853907294
1069,26,0.0009354536950420954,1210713.24012296,25.185291789594878,10114.992750688229
1068,26,0.0009363295880149813,1211146.7580498448,25.208873523480264,10133.92669275765
1067,26,0.0009372071227741331,1211581.4732408144,25.232499459303583,10152.913879036838
1066,26,0.0009380863039399625,1212017.3901488618,25.256169721460527,10171.954509380457
1065,26,0.0009389671361502347,1212454.5132477784,25.27988443481401,10191.048784581813
1064,26,0.0009398496240601503,1212892.8470322713,25.303643724696357,10210.196906378149
1063,26,0.0009407337723424271,1213332.39601808,25.327447716911497,10229.399077455972
1062,26,0.0009416195856873823,1213773.164742096,25.351296537737216,10248.655501456422
1061,26,0.000942507068803016,1214215.1577624814,25.375190313927355,10267.96638298067
1060,26,0.0009433962264150943,1214658.379658789,25.39912917271408,10287.331927595365
1059,26,0.0009442870632672333,1215102.8350320829,25.423113241810128,10306.75234183809
1058,26,0.000945179584120983,1215548.5285050604,25.447142649411077,10326.227833222876
1057,26,0.000946073793755913,1215995.4647221745,25.47121752419766,10345.758610245757
1056,26,0.000946969696969697,1216443.6483497564,25.495337995337998,10365.344882390338
1055,26,0.0009478672985781991,1216893.0840761403,25.519504192489972,10384.98686013342
1054,26,0.0009487666034155598,1217343.7766117884,25.543716245803534,10404.684754950662
1053,26,0.000949667616334283,1217795.7306894152,25.567974285923007,10424.438779322263
1052,26,0.0009505703422053232,1218248.951064116,25.59227844398947,10444.2491467387
1051,26,0.0009514747859181732,1218703.4425134924,25.616628851643124,10464.116071706505
1050,26,0.0009523809523809524,1219159.2098377813,25.64102564102564,10484.039769754056
1049,26,0.0009532888465204957,1219616.2578599844,25.665468944782575,10504.020457437438
1048,26,0.0009541984732824427,1220074.5914259972,25.689958896065768,10524.05835234633
1047,26,0.0009551098376313276,1220534.2154047405,25.714495628535744,10544.15367310992
1046,26,0.0009560229445506692,1220995.1346882922,25.73907927636417,10564.306639402883
1045,26,0.0009569377990430622,1221457.354192018,25.76370997423629,10584.517471951367
1044,26,0.0009578544061302681,1221920.8788547076,25.788387857353374,10604.786392539068
1043,26,0.0009587727708533077,1222385.713638707,25.813113061435207,10625.113624013287
1042,26,0.0009596928982725527,1222851.8635300545,25.837885722722575,10645.499390291077
1041,26,0.0009606147934678194,1223319.3335386165,25.862705977979754,10665.943916365397
1040,26,0.0009615384615384616,1223788.128698225,25.88757396449704,10686.447428311334
1039,26,0.0009624639076034649,1224258.2540668144,25.912489820093285,10707.010153292347
1038,26,0.0009633911368015414,1224729.7147265621,25.937453683118424,10727.632319566563
1037,26,0.0009643201542912247,1225202.5157840275,25.96246569245605,10748.314156493116
1036,26,0.0009652509652509653,1225676.6623702918,25.987525987525988,10769.05589453852
1035,27,0.000966183574879227,1190539.6240285654,25.049203793165148,10390.233403605944
1034,27,0.0009671179883945841,1191016.477164473,25.073429328748478,10410.322964337533
1033,27,0.000968054211035818,1191494.6913709827,25.097701767595282,10430.470879880442
1032,27,0.0009689922480620155,1191974.2718786933,25.122021246052256,10450.677376493133
1031,27,0.0009699321047526673,1192455.223943445,25.14638790099508,10470.94268153178
1030,27,0.000970873786407767,1192937.552846465,25.170801869830996,10491.267023456674
1029,27,0.0009718172983479105,1193421.263894516,25.195263290501384,10511.650631838647
1028,27,0.0009727626459143969,1193906.362420044,25.219772301484365,10532.093737365582
1027,27,0.0009737098344693282,1194392.8537813276,25.244329041797393,10552.59657184891
1026,27,0.0009746588693957114,1194880.7433626303,25.268933650999926,10573.159368230215
1025,27,0.000975609756097561,1195370.0365743495,25.293586269196027,10593.782360587833
1024,27,0.0009765625,1195860.738853172,25.318287037037038,10614.465784143518
1023,27,0.0009775171065493646,1196352.8556622257,25.343036095724266,10635.209875269158
1022,27,0.0009784735812133072,1196846.3924912347,25.367833587011667,10656.014871493519
1021,27,0.0009794319294809011,1197341.354856676,25.392679653208546,10676.881011509062
1020,27,0.000980392156862745,1197837.7483019351,25.41757443718228,10697.808535178778
1019,27,0.0009813542688910696,1198335.5783974652,25.442518082361065,10718.797683543085
1018,27,0.0009823182711198428,1198834.8507409452,25.467510732736667,10739.848698826778
1017,27,0.0009832841691248771,1199335.5709574404,25.492552532867187,10760.961824446016
1016,27,0.000984251968503937,1199837.7446995634,25.51764362787985,10782.13730501535
1015,27,0.0009852216748768472,1200341.3776476372,25.54278416347382,10803.375386354832
1014,27,0.0009861932938856016,1200846.4755098573,25.567974285923007,10824.676315497132
1013,27,0.0009871668311944718,1201353.0440224577,25.5932141420789,10846.04034069473
1012,27,0.0009881422924901185,1201861.0889498757,25.618503879373442,10867.467711427154
1011,27,0.0009891196834817012,1202370.6160849188,25.643843645821885,10888.958678408264
1010,27,0.0009900990099009901,1202881.6312489335,25.66923359002567,10910.513493593584
1009,27,0.0009910802775024777,1203394.1402919735,25.69467386117535,10932.132410187693
1008,27,0.000992063492063492,1203908.1490929704,25.720164609053498,10953.815682651662
1007,27,0.0009930486593843098,1204423.6635599062,25.745705984037663,10975.563566710542
1006,27,0.0009940357852882703,1204940.6896299839,25.771298137103305,10997.376319360912
1005,27,0.0009950248756218905,1205459.2332698037,25.796941219826792,11019.254198878465
1004,27,0.00099601593625498,1205979.3004755364,25.82263538438837,11041.19746482566
1003,27,0.0009970089730807576,1206500.897273101,25.8483807835752,11063.206378059425
1002,27,0.000998003992015968,1207024.029718341,25.874177570784358,11085.281200738908
1001,27,0.000999000999000999,1207548.7038972054,25.9000259000259,11107.422196333286
1000,27,0.001,1208074.9259259258,25.925925925925927,11129.62962962963
999,27,0.001001001001001001,1208602.7019512006,25.95187780372966,11151.903766740825
998,27,0.001002004008016032,1209132.0381503748,25.977881689304535,11174.244875113547
997,27,0.0010030090270812437,1209662.940731627,26.003937739143357,11196.653223536281
996,27,0.001004016064257028,1210195.4159341515,26.030046110367394,11219.12908214742
995,28,0.0010050251256281408,1177660.6869595645,25.12562814070352,10840.184410927573
994,28,0.001006036217303823,1178196.3262472218,25.150905432595575,10861.988545240978
993,28,0.0010070493454179255,1178733.5570617109,25.17623363544814,10883.858568025378
992,28,0.0010080645161290322,1179272.385768173,25.201612903225808,10905.794745057232
991,28,0.0010090817356205853,1179812.8187637127,25.22704339051463,10927.797343454504
990,28,0.00101010101010101,1180354.8624775899,25.252525252525253,10949.866631684814
989,28,0.0010111223458038423,1180898.5233714145,25.278058645096056,10972.00287957362
988,28,0.0010121457489878543,1181443.8079393439,25.303643724696357,10994.206358312475
987,28,0.0010131712259371835,1181990.7227082774,25.329280648429584,11016.477340467325
986,28,0.0010141987829614604,1182539.274238058,25.35496957403651,11038.816099986894
985,28,0.0010152284263959391,1183089.4691216692,25.38071065989848,11061.222912211086
984,28,0.0010162601626016261,1183641.3139854395,25.40650406504065,11083.698053879494
983,28,0.001017293997965412,1184194.8154892437,25.4323499491353,11106.241803139937
982,28,0.0010183299389002036,1184749.980326707,25.45824847250509,11128.854439557066
981,28,0.0010193679918450561,1185306.8152254121,25.4841997961264,11151.536244121044
980,28,0.0010204081632653062,1185865.3269471053,25.510204081632654,11174.287499256261
979,28,0.0010214504596527069,1186425.522287906,25.53626149131767,11197.108488830148
978,28,0.0010224948875255625,1186987.4080785161,25.56237218813906,11219.999498162018
977,28,0.0010235414534288639,1187550.991184433,25.588536335721596,11242.96081403199
976,28,0.0010245901639344263,1188116.2785061619,25.614754098360656,11265.992724689984
975,28,0.0010256410256410256,1188683.2769794308,25.64102564102564,11289.095519864752
974,28,0.001026694045174538,1189251.993575407,25.66735112936345,11312.269490773006
973,28,0.0010277492291880781,1189822.435300915,25.69373072970195,11335.514930128595
972,28,0.00102880658436214,1190394.609198656,25.720164609053498,11358.832132151749
971,28,0.0010298661174047373,1190968.5223474281,25.746652935118437,11382.221392578387
970,28,0.0010309278350515464,1191544.1818623506,25.773195876288657,11405.683008669512
969,28,0.0010319917440660474,1192121.594895087,25.79979360165119,11429.217279220635
968,28,0.0010330578512396695,1192700.7686340706,25.826446280991735,11452.82450457131
967,28,0.001034126163391934,1193281.7103047334,25.853154084798348,11476.50498661472
966,28,0.0010351966873706005,1193864.4271697337,25.87991718426501,11500.25902880731
965,28,0.0010362694300518134,1194448.9265291877,25.906735751295336,11524.086936178535
964,28,0.001037344398340249,1195035.2157209022,25.933609958506224,11547.989015340645
963,28,0.0010384215991692627,1195623.3021206076,25.96053997923157,11571.965574498547
962,28,0.0010395010395010396,1196213.1931421952,25.987525987525988,11596.016923459752
961,28,0.001040582726326743,1196804.896237954,26.014568158168576,11620.143373644378
960,28,0.0010416666666666667,1197398.4188988095,26.041666666666664,11644.345238095239
959,28,0.0010427528675703858,1197993.768654566,26.068821689259646,11668.622831487997
958,28,0.0010438413361169101,1198590.9530741484,26.096033402922753,11692.976470141406
957,29,0.0010449320794148381,1168401.8024259456,25.222498468634022,11313.35797299216
956,29,0.0010460251046025104,1169002.679037663,25.248881835233014,11337.019599652038
955,29,0.0010471204188481676,1169605.4132571607,25.275320454955768,11360.755575174227
954,29,0.0010482180293501049,1170210.0128123115,25.301814501554254,11384.56621141587
953,29,0.001049317943336831,1170816.4854713487,25.328364149509714,11408.451821871018
952,29,0.0010504201680672268,1171424.8390431223,25.35496957403651,11432.412721680965
951,29,0.0010515247108307045,1172035.0813773521,25.38163095108597,11456.449227644634
950,29,0.0010526315789473684,1172647.2203648868,25.40834845735027,11480.561658229057
949,29,0.001053740779768177,1173261.2639379627,25.43512227026634,11504.750333579925
948,29,0.0010548523206751054,1173877.2200704648,25.46195256801979,11529.015575532216
947,29,0.0010559662090813093,1174495.09677819,25.488839529548848,11553.357707620902
946,29,0.0010570824524312897,1175114.9021191124,25.51578333454837,11577.777055091743
945,29,0.0010582010582010583,1175736.6441936502,25.54278416347382,11602.27394491215
944,29,0.001059322033898305,1176360.3311449345,25.569842197545295,11626.848705782128
943,29,0.0010604453870625664,1176985.9711590807,25.5969576187516,11651.501668145314
942,29,0.0010615711252653928,1177613.572465461,25.62413060985431,11676.233164200083
941,29,0.0010626992561105207,1178243.1433369801,25.651361354391877,11701.043527910742
940,29,0.0010638297872340426,1178874.6920903514,25.678650036683784,11725.93309501881
939,29,0.0010649627263045794,1179508.2270863773,25.705996841834672,11750.902203054378
938,29,0.0010660980810234541,1180143.7567302291,25.733401955738547,11775.951191347556
937,29,0.0010672358591248667,1180781.2894717318,25.760865565082987,11801.080401040002
936,29,0.0010683760683760685,1181420.8338056481,25.788387857353374,11826.290175096541
935,29,0.0010695187165775401,1182062.398271967,25.815969020837173,11851.580858316875
934,29,0.0010706638115631692,1182705.991456193,25.84360924462822,11876.952797347367
933,29,0.0010718113612004287,1183351.621989638,25.871308718631038,11902.40634069293
932,29,0.001072961373390558,1183999.2985497157,25.899067633565192,11927.941838728999
931,29,0.0010741138560687433,1184649.0298602378,25.926886180969667,11953.559643713583
930,29,0.001075268817204301,1185300.8246917124,25.954764553207266,11979.260109799417
929,29,0.001076426264800861,1185954.6918616444,25.98270294346906,12005.043593046224
928,29,0.0010775862068965517,1186610.6402348394,26.010701545778836,12030.910451433023
927,29,0.0010787486515641855,1187268.6787237083,26.038760554997584,12056.861044870575
926,29,0.0010799136069114472,1187928.816288575,26.06688016682803,12082.895735213902
925,29,0.001081081081081081,1188591.0619379864,26.095060577819197,12109.014886274905
924,29,0.0010822510822510823,1189255.4247290252,26.12330198537095,12135.218863835074
923,29,0.0010834236186348862,1189921.9137676237,26.151604587738632,12161.508035658306
922,29,0.0010845986984815619,1190590.5382088814,26.1799685840377,12187.882771503799
921,30,0.0010857763300760044,1162525.6750734756,25.33478103510677,11807.198661701097
920,30,0.0010869565217391304,1163198.5979836169,25.36231884057971,11832.860743541274
919,30,0.001088139281828074,1163873.684059924,25.389916575988394,11858.6066212703
918,30,0.0010893246187363835,1164550.9426573825,25.41757443718228,11884.436660163945
917,30,0.0010905125408942203,1165230.3831817675,25.44529262086514,11910.351227490588
916,30,0.001091703056768559,1165912.0150899743,25.47307132459971,11936.350692524296
915,30,0.001092896174863388,1166595.8478903521,25.500910746812387,11962.435426557975
914,30,0.0010940919037199124,1167281.8911430428,25.52881108679796,11988.605802916622
913,30,0.001095290251916758,1167970.1544603186,25.556772544724353,12014.862196970696
912,30,0.0010964912280701754,1168660.6475069253,25.58479532163743,12041.204986149583
911,30,0.0010976948408342481,1169353.3800004257,25.612879619465787,12067.634549955157
910,30,0.001098901098901099,1170048.3617115486,25.64102564102564,12094.151269975448
909,30,0.0011001100110011,1170745.602464537,25.66923359002567,12120.755529898424
908,30,0.0011013215859030838,1171445.1121375018,25.697503671071956,12147.447715525885
907,30,0.0011025358324145535,1172146.9006627777,25.725836089672914,12174.228214787432
906,30,0.0011037527593818985,1172850.9780272795,25.754231052244297,12201.097417754583
905,30,0.0011049723756906078,1173557.3542728652,25.78268876611418,12228.055716654966
904,30,0.0011061946902654867,1174266.0394966977,25.81120943952802,12255.103505886653
903,30,0.0011074197120708748,1174977.043851613,25.839793281653748,12282.241182032574
902,30,0.0011086474501108647,1175690.3775464888,25.868440502586843,12309.46914387507
901,30,0.0011098779134295228,1176406.0508466156,25.89715131335553,12336.787792410538
900,30,0.0011111111111111111,1177124.0740740742,25.925925925925927,12364.197530864198
899,30,0.0011123470522803114,1177844.4576081117,25.954764553207266,12391.698764704985
898,30,0.0011135857461024498,1178567.211885523,25.983667409057162,12419.291901660541
897,30,0.0011148272017837235,1179292.347401036,26.012634708286882,12446.977351732332
896,30,0.0011160714285714285,1180019.8747076956,26.041666666666664,12474.755527210884
895,30,0.0011173184357541898,1180749.8044172572,26.0707635009311,12502.626842691136
894,30,0.0011185682326621924,1181482.1472005765,26.099925428784488,12530.591715087909
893,30,0.0011198208286674132,1182216.9137880083,26.129152668906308,12558.65056365151
892,30,0.0011210762331838565,1182954.114969803,26.15844544095665,12586.803809983443
891,30,0.001122334455667789,1183693.7615965114,26.187803965581743,12615.051878052253
890,30,0.0011235955056179776,1184435.8645793882,26.217228464419478,12643.395194209486
889,30,0.0011248593925759281,1185180.4348908018,26.246719160104988,12671.834187205788
888,31,0.0011261261261261261,1159045.7631345382,25.428654460912526,12290.679956329477
887,31,0.0011273957158962795,1159795.3012666465,25.457322617012764,12318.387997559146
886,31,0.001128668171557562,1160547.3400152111,25.48605548678366,12346.189888125997
885,31,0.0011299435028248588,1161301.8906012054,25.514853289593585,12374.08605239503
884,31,0.0011312217194570137,1162058.9643088072,25.543716245803534,12402.076917132685
883,31,0.0011325028312570782,1162818.5724858285,25.57264457677273,12430.16291152316
882,31,0.0011337868480725624,1163580.7265441471,25.60163850486431,12458.34446718487
881,31,0.0011350737797956867,1164345.4379601406,25.630698253450987,12486.622018187032
880,31,0.0011363636363636363,1165112.7182751265,25.65982404692082,12514.996001066382
879,31,0.0011376564277588168,1165882.5790958041,25.689016110682964,12543.466854844031
878,31,0.0011389521640091116,1166655.0320946996,25.71827467117349,12572.035021042453
877,31,0.0011402508551881414,1167430.089010615,25.747599955861258,12600.700943702595
876,31,0.001141552511415525,1168207.761649082,25.776992193253793,12629.465069401145
875,31,0.001142857142857143,1168988.0618828177,25.806451612903224,12658.32784726794
874,31,0.0011441647597254005,1169771.001652185,25.83597844541227,12687.289729003474
873,31,0.001145475372279496,1170556.5929656562,25.865572922440233,12716.351168896603
872,31,0.0011467889908256881,1171344.8479002798,25.895235276709087,12745.51262384235
871,31,0.001148105625717566,1172135.7786021533,25.924965742009555,12774.774553359868
870,31,0.0011494252873563218,1172929.3972868961,25.954764553207266,12804.13741961055
869,31,0.0011507479861910242,1173725.7162401301,25.984631946248935,12833.601687416283
868,31,0.001152073732718894,1174524.7478179617,26.014568158168576,12863.167824277843
867,31,0.0011534025374855825,1175326.504447468,26.0445734270938,12892.83630039345
866,31,0.0011547344110854503,1176130.9986271881,26.074647992252103,12922.607588677462
865,31,0.0011560693641618498,1176938.242927617,26.104792093977252,12952.482164779225
864,31,0.0011574074074074073,1177748.2499917033,26.135005973715653,12982.460507102083
863,31,0.0011587485515643105,1178561.0325353534,26.16528987403282,13012.54309682253
862,31,0.001160092807424594,1179376.603347937,26.195644038619864,13042.730417909519
861,31,0.0011614401858304297,1180194.975292798,26.226068712300027,13073.02295714394
860,31,0.0011627906976744186,1181016.161307769,26.256564141035263,13103.421204138243
859,31,0.0011641443538998836,1181840.1744056903,26.287130571932856,13133.92565135623
858,31,0.0011655011655011655,1182667.0276749344,26.317768253252126,13164.536794133004
857,32,0.0011668611435239206,1158295.1213767056,25.525087514585763,12782.90340786086
856,32,0.0011682242990654205,1159127.6945584768,25.554906542056074,12812.766125862521
855,32,0.0011695906432748538,1159963.1476351698,25.58479532163743,12842.733661639479
854,32,0.00117096018735363,1160801.4940025997,25.614754098360656,12872.806506370353
853,32,0.0011723329425556857,1161642.7471347935,25.644783118405627,12902.985154114365
852,32,0.0011737089201877935,1162486.92058454,25.67488262910798,12933.270101831647
851,32,0.0011750881316098707,1163334.0279839437,25.705052878965923,12963.661849403687
850,32,0.001176470588235294,1164184.0830449827,25.735294117647058,12994.16089965398
849,32,0.001177856301531213,1165037.0995600726,25.765606595995287,13024.767758368815
848,32,0.0011792452830188679,1165893.0914026345,25.795990566037737,13055.482934318263
847,32,0.0011806375442739079,1166752.0725276656,25.826446280991735,13086.306939277316
846,32,0.001182033096926714,1167614.0569723186,25.85697399527187,13117.240288047215
845,32,0.001183431952662722,1168479.0588564826,25.88757396449704,13148.283498476945
844,32,0.001184834123222749,1169347.0923833696,25.91824644549763,13179.437091484917
843,32,0.0011862396204033216,1170218.1718401066,25.948991696322658,13210.701591080828
842,32,0.0011876484560570072,1171092.3115983321,25.97980997624703,13242.077524387698
841,32,0.0011890606420927466,1171969.5261147975,26.010701545778836,13273.56542166409
840,32,0.0011904761904761906,1172849.8299319728,26.041666666666664,13305.165816326531
839,32,0.0011918951132300357,1173733.23767866,26.072705601907032,13336.879244972091
838,32,0.0011933174224343676,1174619.764070608,26.103818615751788,13368.706247401187
837,32,0.0011947431302270011,1175509.4239111352,26.135005973715653,13400.647366640545
836,32,0.0011961722488038277,1176402.232091756,26.16626794258373,13432.70314896637
835,32,0.0011976047904191617,1177298.2035928145,26.197604790419163,13464.874143927713
834,32,0.001199040767386091,1178197.3534841193,26.229016786570742,13497.16090437003
833,32,0.0012004801920768306,1179099.6969255889,26.26050420168067,13529.56398645893
832,32,0.001201923076923077,1180005.2491678994,26.292067307692307,13562.083949704143
831,32,0.0012033694344163659,1180914.0255531373,26.323706377858002,13594.721356983671
830,32,0.0012048192771084338,1181826.0415154593,26.355421686746986,13627.476774568151
829,32,0.0012062726176115801,1182741.312581758,26.387213510253318,13660.350772145433
828,33,0.0012077294685990338,1159985.6119480883,25.618503879373442,13278.394107001543
827,33,0.0012091898428053204,1160907.4401773142,25.64948151405225,13310.503566802101
826,33,0.0012106537530266344,1161832.5706543357,25.68053415511043,13342.729690659267
825,33,0.0012121212121212121,1162761.0192837466,25.711662075298438,13375.073044494533
824,33,0.0012135922330097086,1163692.8020662845,25.74286554869079,13407.534197665218
823,33,0.001215066828675577,1164627.935099531,25.77414485069406,13440.113722989548
822,33,0.0012165450121654502,1165566.4345786169,25.805500258055,13472.812196771916
821,33,0.001218026796589525,1166508.3167969326,25.83693204886871,13505.630198828389
820,33,0.0012195121951219512,1167453.5981468463,25.868440502586843,13538.568312512392
819,33,0.001221001221001221,1168402.295120427,25.9000259000259,13571.627124740678
818,33,0.0012224938875305623,1169354.4243101745,25.931688523375566,13604.807226019437
817,33,0.0012239902080783353,1170310.0024097548,25.963428656207114,13638.109210470702
816,33,0.0012254901960784314,1171269.0462147426,25.99524658348188,13671.533675858935
815,33,0.001226993865030675,1172231.5726233695,26.027142591559773,13705.081223617864
814,33,0.0012285012285012285,1173197.5986372791,26.059116968207874,13738.752458877541
813,33,0.0012300123001230013,1174167.1413622892,26.091170002609115,13772.547990491646
812,33,0.0012315270935960591,1175140.218009158,26.12330198537095,13806.468431065
811,33,0.0012330456226880395,1176116.8458943607,26.15551320853417,13840.514396981349
810,33,0.0012345679012345679,1177097.0424408696,26.187803965581743,13874.686508431365
809,33,0.0012360939431396785,1178080.8251789424,26.220174551447727,13908.985389440895
808,33,0.0012376237623762376,1179068.2117469173,26.25262526252625,13943.411667899463
807,33,0.0012391573729863693,1180059.2198920145,26.28515639668056,13977.965975589004
806,33,0.0012406947890818859,1181053.867471145,26.317768253252126,14012.648948212865
805,33,0.0012422360248447205,1182052.1724517269,26.350461133069828,14047.461225425039
804,33,0.0012437810945273632,1183054.1529125066,26.38323533845922,14082.403450859678
803,33,0.0012453300124533001,1184059.8270443908,26.41609117325182,14117.476272160837
802,33,0.0012468827930174563,1185069.2131512826,26.449028942794527,14152.680341012503
801,33,0.0012484394506866417,1186082.3296509257,26.482048953959065,14188.016313168862
800,34,0.00125,1164817.5551470588,25.735294117647058,13805.14705882353
799,34,0.0012515644555694619,1165838.1881450687,25.767503497018332,13839.701710624991
798,34,0.0012531328320802004,1166862.6074806654,25.79979360165119,13874.386319624804
797,34,0.0012547051442910915,1167890.8320355513,25.832164735404827,13909.201538391302
796,34,0.001256281407035176,1168922.8808096051,25.86461720366539,13944.148023594174
795,34,0.0012578616352201257,1169958.772921771,25.89715131335553,13979.226436035433
794,34,0.0012594458438287153,1170998.5276109567,25.92976737294414,14014.437440680642
793,34,0.0012610340479192938,1172042.1642369397,25.96246569245605,14049.781706690459
792,34,0.0012626262626262627,1173089.7022812797,25.99524658348188,14085.25990745242
791,34,0.0012642225031605564,1174141.1613482418,26.028110359187924,14120.872720613032
790,34,0.0012658227848101266,1175196.5611657258,26.061057334326136,14156.620828110124
789,34,0.0012674271229404308,1176255.921586203,26.094087825244166,14192.50491620552
788,34,0.0012690355329949238,1177319.2625876653,26.127202149895492,14228.525675517958
787,34,0.0012706480304955528,1178386.6042745782,26.160400627849615,14264.68380105635
786,34,0.001272264631043257,1179457.966878844,26.193683580302352,14300.979992253297
785,34,0.0012738853503184713,1180533.3707607754,26.227051330086177,14337.414952998928
784,34,0.0012755102040816326,1181612.8364100743,26.26050420168067,14373.989391675039
783,34,0.001277139208173691,1182696.384446822,26.294042521223048,14410.704021189516
782,34,0.0012787723785166241,1183784.0356224775,26.32766661651873,14447.559559011102
781,34,0.0012804097311139564,1184875.8108208845,26.361376817052047,14484.556727204448
780,34,0.001282051282051282,1185971.7310592877,26.395173453996982,14521.696252465483
779,34,0.0012836970474967907,1187071.8174893567,26.429056860228044,14558.978866157111
778,34,0.0012853470437017994,1188176.0913982235,26.463027370331165,14596.405304345224
777,34,0.001287001287001287,1189284.5742095232,26.497085320614733,14633.97630783504
776,34,0.001288659793814433,1190397.2874844484,26.531231049120677,14671.692622207775
775,34,0.0012903225806451613,1191514.2529228132,26.565464895635674,14709.554997857624
774,35,0.0012919896640826874,1171627.0890027785,25.839793281653748,14326.20521317114
773,35,0.00129366106080207,1172752.6244273141,25.873221216041394,14363.271788601773
772,35,0.0012953367875647669,1173882.4779572221,25.906735751295336,14400.482467410438
771,35,0.0012970168612191958,1175016.671857618,25.940337224383917,14437.837997619372
770,35,0.0012987012987012987,1176155.2285376962,25.97402597402597,14475.33913211093
769,35,0.0013003901170351106,1177298.170551853,26.007802340702213,14512.986628665547
768,35,0.0013020833333333333,1178445.5206008186,26.041666666666664,14550.78125
767,35,0.001303780964797914,1179597.3015327987,26.07561929595828,14588.72376380608
766,35,0.0013054830287206266,1180753.536344628,26.10966057441253,14626.814942789557
765,35,0.00130718954248366,1181914.2481829333,26.143790849673202,14665.055564709544
764,35,0.0013089005235602095,1183079.460345307,26.17801047120419,14703.446412418205
763,35,0.001310615989515072,1184249.1962814922,26.212319790301443,14741.988273900828
762,35,0.0013123359580052493,1185423.4795945783,26.246719160104988,14780.681942316265
761,35,0.001314060446780552,1186602.3340422073,26.281208935611037,14819.528216037754
760,35,0.0013157894736842105,1187785.7835377918,26.31578947368421,14858.527898694103
759,35,0.0013175230566534915,1188973.8521517436,26.350461133069828,14897.681799211272
758,35,0.0013192612137203166,1190166.5641127136,26.385224274406333,14936.990731854316
757,35,0.001321003963011889,1191363.943808844,26.42007926023778,14976.455516269738
756,35,0.0013227513227513227,1192566.0157890317,26.455026455026456,15016.076977528224
755,35,0.0013245033112582781,1193772.804764202,26.490066225165563,15055.855946167774
754,35,0.001326259946949602,1194984.335608597,26.525198938992045,15095.793258237236
753,35,0.0013280212483399733,1196200.633361073,26.560424966799467,15135.88975534024
752,35,0.0013297872340425532,1197421.7232264115,26.595744680851062,15176.146284679557
751,35,0.0013315579227696406,1198647.630576643,26.63115845539281,15216.563699101851
750,36,0.0013333333333333333,1180037.1111111112,25.925925925925927,14833.333333333334
749,36,0.0013351134846461949,1181272.7302229013,25.96053997923157,14872.943383543186
748,36,0.001336898395721925,1182513.2439525803,25.99524658348188,14912.712370639392
747,36,0.0013386880856760374,1183758.6783546503,26.030046110367394,14952.641146170283
746,36,0.0013404825737265416,1185009.0596576638,26.064938933571643,14992.730567395087
745,36,0.0013422818791946308,1186264.4142656238,26.099925428784488,15032.98149732995
744,36,0.0013440860215053765,1187524.768759394,26.135005973715653,15073.394804794389
743,36,0.0013458950201884253,1188790.1498981272,26.17018094810827,15113.971364458188
742,36,0.0013477088948787063,1190060.5846207002,26.20545073375262,15154.712056888735
741,36,0.001349527665317139,1191336.1000471697,26.240815714499924,15195.617768598804
740,36,0.0013513513513513514,1192616.7234802372,26.276276276276278,15236.689392094797
739,36,0.0013531799729364006,1193902.4824067275,26.31183280709668,15277.927825925432
738,36,0.0013550135501355014,1195193.4044990856,26.347485697079193,15319.333974730895
737,36,0.0013568521031207597,1196489.5176168825,26.38323533845922,15360.908749292475
736,36,0.001358695652173913,1197790.8498083386,26.419082125603865,15402.653066582652
735,36,0.0013605442176870747,1199097.4293118608,26.455026455026456,15444.567849815663
734,36,0.0013623978201634877,1200409.284557594,26.49106872540115,15486.654028498573
733,36,0.001364256480218281,1201726.4441689875,26.527209337577688,15528.912538482806
732,36,0.001366120218579235,1203048.9369643764,26.563448694596236,15571.344322016184
731,36,0.0013679890560875513,1204376.7919585782,26.599787201702387,15613.950327795463
730,36,0.0013698630136986301,1205710.0383645045,26.636225266362253,15656.73151101937
729,36,0.0013717421124828531,1207048.7055947885,26.6727632982777,15699.688833442156
728,36,0.0013736263736263737,1208392.8232634277,26.70940170940171,15742.82326342766
727,37,0.001375515818431912,1190973.6524186735,26.02327224060374,15359.483457733506
726,37,0.0013774104683195593,1192328.7606197824,26.059116968207874,15401.799586623027
725,37,0.001379310344827586,1193689.4093260919,26.095060577819197,15444.290902079249
724,37,0.0013812154696132596,1195055.6289738044,26.131103479169777,15486.95837255405
723,37,0.0013831258644536654,1196427.4502089424,26.167246084258533,15529.802973200987
722,37,0.0013850415512465374,1197804.903889087,26.203488807366924,15572.825685931019
721,37,0.0013869625520110957,1199188.0210851375,26.239832065074783,15616.027499468782
720,37,0.001388888888888889,1200576.833083083,26.276276276276278,15659.409409409409
719,37,0.0013908205841446453,1201971.371385797,26.312821862195992,15702.972418275895
718,37,0.001392757660167131,1203371.6677148435,26.34946924640518,15746.717535577027
717,37,0.001394700139470014,1204777.754012306,26.3862188548381,15790.64577786589
716,37,0.0013966480446927375,1206189.6624426306,26.423071115808547,15834.75816879893
715,37,0.0013986013986013986,1207607.4253944883,26.46002646002646,15879.055739195599
714,37,0.0014005602240896359,1209031.0754826572,26.497085320614733,15923.539527098597
713,37,0.001402524544179523,1210460.6455499204,26.534248133126116,15968.210577834689
712,37,0.0014044943820224719,1211896.1686689844,26.571515335560278,16013.069944076131
711,37,0.0014064697609001407,1213337.6781444158,26.60888736838104,16058.118685902695
710,37,0.0014084507042253522,1214785.2075145966,26.64636467453369,16103.357870864318
709,37,0.0014104372355430183,1216238.7905536997,26.683947699462507,16148.788574044353
708,37,0.0014124293785310734,1217698.4612736837,26.721636891128416,16194.411878123456
707,37,0.0014144271570014145,1219164.2539263074,26.75943270002676,16240.228873444104
706,37,0.00141643059490085,1220636.2030051623,26.797335579205267,16286.240658075758
705,38,0.0014184397163120568,1204333.404414159,26.129152668906308,15902.647065831168
704,38,0.0014204545454545455,1205817.7708038823,26.16626794258373,15947.830578512396
703,38,0.001422475106685633,1207308.398572264,26.203488807366924,15993.207007774572
702,38,0.0014245014245014246,1208805.3232009823,26.240815714499924,16038.77745353229
701,38,0.0014265335235378032,1210308.580424027,26.278249117801636,16084.543023550603
700,38,0.0014285714285714286,1211818.2062298604,26.31578947368421,16130.504833512352
699,38,0.001430615164520744,1213334.2368635952,26.353437241171598,16176.664007086183
698,38,0.0014326647564469914,1214856.708829199,26.391192881918265,16223.021675995227
697,38,0.0014347202295552368,1216385.6588917174,26.429056860228044,16269.578980086499
696,38,0.0014367816091954023,1217921.124079521,26.467029643073204,16316.337067400964
695,38,0.0014388489208633094,1219463.141686575,26.505111700113595,16363.297094244332
694,38,0.001440922190201729,1221011.7492747307,26.543303503716064,16410.460225258557
693,38,0.001443001443001443,1222566.9846760414,26.581605528973952,16457.827633494075
692,38,0.001445086705202312,1224128.8859951007,26.6200182537268,16505.400500482723
691,38,0.001447178002894356,1225697.491611405,26.65854215858024,16553.18001631148
690,38,0.0014492753623188406,1227272.8401817398,26.697177726926014,16601.16737969688
689,38,0.001451378809869376,1228854.9706425902,26.735925444962184,16649.36379806022
688,38,0.0014534883720930232,1230443.9222125758,26.774785801713588,16697.770487603542
687,38,0.001455604075691412,1232039.7343949107,26.813759289052324,16746.388673386333
686,38,0.0014577259475218659,1233642.446979888,26.85284640171858,16795.21958940309
685,38,0.00145985401459854,1235252.1000473904,26.892047637341527,16844.264478661626
684,39,0.0014619883040935672,1219999.638152962,26.240815714499924,16460.35729599903
683,39,0.0014641288433382138,1221623.2935962267,26.279235649660247,16508.56526641379
682,39,0.001466275659824047,1223254.0115246908,26.317768253252126,16556.985410452442
681,39,0.0014684287812041115,1224891.8332022147,26.35641402161226,16605.618975158457
680,39,0.0014705882352941176,1226536.800195191,26.395173453996982,16654.467216750953
679,39,0.0014727540500736377,1228188.954375213,26.434047052603752,16703.531400705837
678,39,0.0014749262536873156,1229848.3379217696,26.473035322592846,16752.812801837783
677,39,0.0014771048744460858,1231514.9933249718,26.51213877210923,16802.31270438305
676,39,0.0014792899408284023,1233188.9633883033,26.55135791230466,16852.03240208317
675,39,0.0014814814814814814,1234870.2912314022,26.590693257359924,16901.973198269494
674,39,0.001483679525222552,1236559.0202928707,26.630145324507346,16952.136405948626
673,39,0.0014858841010401188,1238255.194333113,26.669714634053413,17002.52334788874
672,39,0.001488095238095238,1239958.8574372055,26.70940170940171,17053.135356706785
671,39,0.0014903129657228018,1241670.054017794,26.74920707707593,17103.97377495665
670,39,0.0014925373134328358,1243388.8288180223,26.789131266743205,17155.03995521817
669,39,0.0014947683109118087,1245115.226914492,26.829174811237593,17206.335260187137
668,39,0.0014970059880239522,1246849.2937202519,26.869338246583755,17257.861062766224
667,39,0.0014992503748125937,1248591.0749878203,26.909622112020912,17309.618746156848
666,39,0.0015015015015015015,1250340.6168122385,26.95002695002695,17361.609703952046
665,39,0.0015037593984962407,1252097.9656341546,26.990553306342782,17413.835340230275
664,40,0.0015060240963855422,1237837.527217303,26.355421686746986,17029.639642908984
663,40,0.0015082956259426848,1239610.630754216,26.395173453996982,17081.02140960805
662,40,0.0015105740181268882,1241391.682715565,26.435045317220542,17132.636157026678
661,40,0.0015128593040847202,1243180.7309559393,26.4750378214826,17184.48529596884
660,40,0.0015151515151515152,1244977.82369146,26.515151515151516,17236.570247933883
659,40,0.0015174506828528073,1246783.0095030637,26.555386949924127,17288.892445214045
658,40,0.001519756838905775,1248596.337339825,26.595744680851062,17341.453330992877
657,40,0.0015220700152207,1250417.8565223133,26.636225266362253,17394.254359444825
656,40,0.001524390243902439,1252247.6167459846,26.676829268292682,17447.29699583581
655,40,0.0015267175572519084,1254085.6680846105,26.7175572519084,17500.582716624907
654,40,0.0015290519877675841,1255932.0609937436,26.75840978593272,17554.113009567096
653,40,0.0015313935681470138,1257786.8463142193,26.799387442572744,17607.889373817157
652,40,0.0015337423312883436,1259650.0752756973,26.840490797546014,17661.913320034626
651,40,0.0015360983102918587,1261521.7995002372,26.881720430107528,17716.186370489926
650,40,0.0015384615384615385,1263402.0710059172,26.923076923076923,17770.710059171597
649,40,0.0015408320493066256,1265290.9422104885,26.964560862865948,17825.485931894746
648,40,0.0015432098765432098,1267188.465935071,27.00617283950617,17880.51554641061
647,40,0.0015455950540958269,1269094.6954078865,27.047913446676972,17935.800472517316
646,40,0.0015479876160990713,1271009.6842680369,27.089783281733748,17991.34229217188
645,41,0.0015503875968992248,1257689.5841302923,26.470032142181886,17606.968389856964
644,41,0.0015527950310559005,1259622.2543450503,26.511134676564158,17661.661464807232
643,41,0.0015552099533437014,1261563.847368086,26.552365057087584,17716.609870011394
642,41,0.001557632398753894,1263514.4185205936,26.593723881164046,17771.815197407803
641,41,0.0015600624024961,1265474.0235541463,26.63521174993341,17827.279051361438
640,41,0.0015625,1267442.7186547257,26.676829268292682,17883.003048780487
639,41,0.001564945226917058,1269420.5604467932,26.71857704492538,17938.988819234222
638,41,0.001567398119122257,1271407.6059974101,26.76045569233122,17995.23800507214
637,41,0.0015698587127158557,1273403.9128203965,26.80246582685607,18051.75226154446
636,41,0.0015723270440251573,1275409.5388805438,26.8446080687222,18108.53325692388
635,41,0.0015748031496062992,1277424.5425978657,26.886883042058766,18165.58267262876
634,41,0.0015772870662460567,1279448.982851903,26.929291374932674,18222.90220334758
633,41,0.001579778830963665,1281482.918986071,26.971833699379648,18280.493557164857
632,41,0.0015822784810126582,1283526.410812057,27.01451065143563,18338.358455688387
631,41,0.001584786053882726,1285579.518614268,27.057322871168488,18396.49863417795
630,41,0.0015873015873015873,1287642.3031543242,27.100271002710024,18454.915841675425
629,41,0.001589825119236884,1289714.8256756049,27.143355694288264,18513.611841136346
628,41,0.0015923566878980893,1291797.1479078457,27.186577598260058,18572.588409562944
627,42,0.001594896331738437,1279371.3297489048,26.581605528973952,18188.231925325857
626,42,0.001597444089456869,1281473.4385609832,26.624068157614484,18246.357326831763
625,42,0.0016,1283585.535238095,26.666666666666664,18304.761904761905
624,42,0.0016025641025641025,1285707.6835023952,26.70940170940171,18363.44744998591
623,42,0.0016051364365971107,1287839.9475861548,26.752273943285182,18422.415767757135
622,42,0.001607717041800643,1289982.3922366789,26.795284030010716,18481.66867785151
621,42,0.001610305958132045,1292135.0827212725,26.838432635534083,18541.20801470798
620,42,0.0016129032258064516,1294298.0848322678,26.881720430107528,18601.035627570487
619,42,0.0016155088852988692,1296471.464892105,26.925148088314486,18661.153380631615
618,42,0.0016181229773462784,1298655.289758471,26.968716289104638,18721.56315317782
617,42,0.0016207455429497568,1300849.6268294994,27.01242571582928,18782.266839736323
616,42,0.0016233766233766235,1303054.5440490246,27.056277056277054,18843.26635022368
615,42,0.0016260162601626016,1305270.1099119005,27.100271002710024,18904.563610096033
614,42,0.0016286644951140066,1307496.3934693763,27.14440825190011,18966.160560501085
613,42,0.0016313213703099511,1309733.464334535,27.18868950516585,19028.059158431806
612,42,0.0016339869281045752,1311981.392687794,27.233115468409586,19090.261376881906
611,42,0.0016366612111292963,1314240.24928247,27.277686852154936,19152.76920500307
610,43,0.001639344262295082,1302667.3590495177,26.68699961875715,18768.710586676498
609,43,0.0016420361247947454,1304948.2867067684,26.73082063619353,18830.367641899553
608,43,0.001644736842105263,1307240.35835937,26.774785801713588,18892.3291245249
607,43,0.0016474464579901153,1309543.6471091546,26.818895827746065,18954.597042145302
606,43,0.0016501650165016502,1311858.2266596449,26.863151431422214,19017.17341893066
605,43,0.001652892561983471,1314184.1713220123,26.907553334614647,19080.06029579248
604,43,0.0016556291390728477,1316521.5560211046,26.952102263976588,19143.259730550373
603,43,0.001658374792703151,1318870.456301546,26.996798950981525,19206.773798100403
602,43,0.0016611295681063123,1321230.9483339037,27.041644131963224,19270.6045905854
601,43,0.0016638935108153079,1323603.10892093,27.086638548156174,19334.754217567326
600,43,0.0016666666666666668,1325987.015503876,27.131782945736433,19399.22480620155
599,43,0.001669449081803005,1328382.746168878,27.177078075862873,19464.01850141327
598,43,0.0016722408026755853,1330790.3796534194,27.22252469471883,19529.137466075896
597,43,0.0016750418760469012,1333209.9953528696,27.268123563554205,19594.58388119163
596,43,0.0016778523489932886,1335641.6733270972,27.313875448727956,19660.35994607408
595,43,0.0016806722689075631,1338085.494307162,27.359781121751023,19726.467878533083
594,44,0.0016835016835016834,1327328.0090466961,26.782981328435874,19343.071053355718
593,44,0.0016863406408094434,1329796.3609503175,26.828146558332058,19408.331758501958
592,44,0.0016891891891891893,1332277.1021482171,26.873464373464373,19473.923401288266
591,44,0.001692047377326565,1334770.3161247354,26.91893554837717,19539.84822327217
590,44,0.001694915254237288,1337276.0870700688,26.964560862865948,19606.10848502259
589,44,0.001697792869269949,1339794.4998874515,27.01034110202192,19672.70646631366
588,44,0.0017006802721088435,1342325.6402004217,27.056277056277054,19739.644466320853
587,44,0.0017035775127768314,1344869.5943601744,27.10236952144959,19806.924803819475
586,44,0.0017064846416382253,1347426.4494530037,27.14861929878995,19874.549817385494
585,44,0.0017094017094017094,1349996.293307832,27.195027195027194,19942.52186559879
584,44,0.0017123287671232876,1352579.2145038298,27.24159402241594,20010.843327248844
583,44,0.0017152658662092624,1355175.3023781292,27.28832059878372,20079.516601542913
582,44,0.001718213058419244,1357784.6470336267,27.33520774757888,20148.544108316666
581,44,0.0017211703958691911,1360407.3393468817,27.382256297918946,20217.92828824743
580,44,0.0017241379310344827,1363043.4709761108,27.429467084639498,20287.67160306994
579,44,0.0017271157167530224,1365693.1343692774,27.476840948343536,20357.776535794736
578,45,0.0017301038062283738,1355730.1601460178,26.912725874663593,19974.284577797465
577,45,0.0017331022530329288,1358407.1676109787,26.959368380512228,20043.546154819127
576,45,0.001736111111111111,1361097.9890046297,27.00617283950617,20113.168724279836
575,45,0.0017391304347826088,1363802.7200168031,27.053140096618357,20183.15479941189
574,45,0.0017421602787456446,1366521.4571690266,27.100271002710024,20253.506915357855
573,45,0.0017452006980802793,1369254.29782322,27.14756641458212,20324.227629400186
572,45,0.0017482517482517483,1372001.340190501,27.195027195027194,20395.319521193647
571,45,0.0017513134851138354,1374762.6833400978,27.24265421288188,20466.785193000607
570,45,0.0017543859649122807,1377538.427208372,27.290448343079923,20538.62726992921
569,45,0.0017574692442882249,1380328.672607949,27.33841046670572,20610.848400174476
568,45,0.0017605633802816902,1383133.5212369678,27.386541471048513,20683.451255262404
567,45,0.001763668430335097,1385953.075688437,27.434842249657066,20756.438530297048
566,45,0.0017667844522968198,1388787.4394597122,27.483313702394973,20829.812944210677
565,45,0.0017699115044247787,1391636.716962087,27.531956735496557,20903.577240017054
564,45,0.0017730496453900709,1394501.0135305065,27.580772261623324,20977.73418506782
563,46,0.0017761989342806395,1385303.1407474081,27.029114217314078,20594.628167587915
562,46,0.0017793594306049821,1388197.795196638,27.077208726597554,20667.949450003664
561,46,0.0017825311942959,1391107.7903575879,27.125474695807174,20741.66311279431
560,46,0.0017857142857142857,1394033.2353593612,27.17391304347826,20815.771960958296
559,46,0.0017889087656529517,1396974.240305115,27.22252469471883,20890.27882460471
558,46,0.0017921146953405018,1399930.9162825225,27.271310581268505,20965.186559223566
557,46,0.0017953321364452424,1402903.375374366,27.320271641558037,21040.49804595944
556,46,0.0017985611510791368,1405891.7306692651,27.369408820769472,21116.21619188853
555,46,0.0018018018018018018,1408896.0962725356,27.418723070896984,21192.343930299277
554,46,0.0018050541516245488,1411916.5873171925,27.46821535080835,21268.88422097648
553,46,0.0018083182640144665,1414953.3199750853,27.5178866263071,21345.84005048903
552,46,0.0018115942028985507,1418006.411468179,27.567737870195337,21423.2144324813
551,46,0.0018148820326678765,1421075.9800799764,27.61777006233725,21501.01040796824
550,46,0.0018181818181818182,1424162.1451670858,27.66798418972332,21579.23104563421
549,47,0.0018214936247723133,1415701.659918394,27.12862845405573,21197.073496558307
548,47,0.0018248175182481751,1418821.3803771045,27.17813325050474,21274.470238952188
547,47,0.0018281535648994515,1421958.0619374928,27.22781905169396,21352.291783804718
546,47,0.0018315018315018315,1425111.8283672528,27.277686852154936,21430.541245832337
545,47,0.001834862385321101,1428282.804567278,27.327737653718525,21509.22176835176
544,47,0.001838235294117647,1431471.1165841492,27.377972465581976,21588.33652359567
543,47,0.001841620626151013,1434676.8916227801,27.42839230437679,21667.888713032557
542,47,0.0018450184501845018,1437900.2580592264,27.478998194237263,21747.881567690605
541,47,0.0018484288354898336,1441141.3454536626,27.529791166869863,21828.318348485864
540,47,0.001851851851851852,1444400.2845635233,27.580772261623324,21909.202346554594
539,47,0.0018552875695732839,1447677.2073568199,27.631942525559545,21990.536883589986
538,47,0.0018587360594795538,1450972.2470256253,27.683303013525272,22072.32531218327
537,47,0.00186219739292365,1454285.5379997394,27.734854788224574,22154.571016169222
536,47,0.0018656716417910447,1457617.2159605278,27.786598920292157,22237.27741097624
535,48,0.001869158878504673,1449885.857571258,27.258566978193148,21855.438611814712
534,48,0.0018726591760299626,1453254.7216260573,27.309612983770286,21937.334301224593
533,48,0.001876172607879925,1456642.3873621763,27.36085053158224,22019.691305658907
532,48,0.0018796992481203006,1460048.995609324,27.412280701754387,22102.5130966514
531,48,0.0018832391713747645,1463474.6885207528,27.46390458254865,22185.80317845376
530,48,0.0018867924528301887,1466919.6095882282,27.515723270440255,22269.565088406314
529,48,0.001890359168241966,1470383.9036571956,27.567737870195337,22353.802397313713
528,48,0.001893939393939394,1473867.7169421487,27.619949494949495,22438.51870982553
527,48,0.0018975332068311196,1477371.1970422005,27.67235926628716,22523.717664821943
526,48,0.0019011406844106464,1480894.4929568642,27.724968314321927,22609.402935804577
525,48,0.0019047619047619048,1484437.7551020407,27.77777777777778,22695.578231292515
524,48,0.0019083969465648854,1488001.1353262241,27.830788804071247,22782.247295223664
523,48,0.0019120458891013384,1491584.7869269194,27.88400254939452,22869.41390736144
522,49,0.0019157088122605363,1484559.612966603,27.367268746579093,22488.57000852924
521,49,0.0019193857965451055,1488184.2730923074,27.419797093501508,22574.943748816313
520,49,0.0019230769230769232,1491829.6733486294,27.47252747252747,22661.816205772247
519,49,0.0019267822736030828,1495495.9729977727,27.525461051472615,22749.191226492265
518,49,0.0019305019305019305,1499183.3328364217,27.578599007170435,22837.072695239898
517,49,0.0019342359767891683,1502891.9152135337,27.631942525559545,22925.464533878752
516,49,0.001937984496124031,1506621.8840483732,27.685492801771872,23014.37070231013
515,49,0.001941747572815534,1510373.4048487903,27.739251040221916,23103.795198916592
514,49,0.0019455252918287938,1514146.6447297477,27.793218454697055,23193.7420610116
513,49,0.001949317738791423,1517941.7724321014,27.8473962684489,23284.21536529526
512,49,0.001953125,1521758.9583416374,27.901785714285715,23375.219228316328
511,49,0.0019569471624266144,1525598.3745083697,27.95638803466592,23466.757806940546
510,49,0.00196078431372549,1529460.1946661018,28.011204481792717,23558.835298825412
509,50,0.0019646365422396855,1523140.5126196053,27.5049115913556,23178.426824043443
508,50,0.001968503937007874,1527047.6687953374,27.559055118110237,23269.73153946308
507,50,0.0019723865877712033,1530977.7604659034,27.613412228796847,23361.576975596094
506,50,0.001976284584980237,1534930.9683013326,27.66798418972332,23453.967410832855
505,50,0.0019801980198019802,1538907.4747573766,27.722772277227723,23546.90716596412
504,50,0.001984126984126984,1542907.4640967497,27.77777777777778,23640.400604686318
503,50,0.0019880715705765406,1546931.1224106653,27.833001988071572,23734.45213411381
502,50,0.00199203187250996,1550978.6376406723,27.888446215139442,23829.066205298328
501,50,0.001996007984031936,1555050.1996007983,27.94411177644711,23924.24731375572
500,50,0.002,1559146.0,28.0,24020.0
499,50,0.002004008016032064,1563266.2324649298,28.056112224448896,24116.32885008494
498,50,0.002008032128514056,1567411.092563023,28.11244979919679,24213.238496153284
497,51,0.002012072434607646,1561776.8562572817,27.616680475006902,23834.05256568011
496,51,0.0020161290322580645,1565971.5662045255,27.67235926628716,23930.214645691784
495,51,0.00202020202020202,1570191.5023677056,27.72826302238067,24026.96003409016
494,51,0.0020242914979757085,1574436.8683148324,27.784393109470507,24124.29345847077
493,51,0.002028397565922921,1578707.8696751136,27.840750904824404,24222.219694422954
492,51,0.0020325203252032522,1583004.7141640713,27.897337796907383,24320.743566115718
491,51,0.002036659877800407,1587327.6116090182,27.954155185495786,24419.869946891984
490,51,0.0020408163265306124,1591676.7739748962,28.011204481792717,24519.603759871297
489,51,0.002044989775051125,1596052.4153904852,28.06848710854485,24619.949978561184
488,51,0.0020491803278688526,1600454.7521749898,28.126004500160718,24720.91362747733
487,51,0.002053388090349076,1604884.0028650044,28.183758102830453,24822.49978277259
486,52,0.00205761316872428,1599913.5405797272,27.698638809749923,24445.392158012182
485,52,0.002061855670103093,1604397.2836972785,27.755749405233942,24546.2609449218
484,52,0.002066115702479339,1608908.6099099999,27.813095994914175,24647.755512706677
483,52,0.002070393374741201,1613447.7469015815,27.870680044593087,24749.881048827847
482,52,0.002074688796680498,1618014.9247138943,27.928503032237472,24852.64279461177
481,52,0.002079002079002079,1622610.375776384,27.98656644810491,24956.046045922903
480,52,0.0020833333333333333,1627234.3349358975,28.044871794871796,25060.096153846152
479,52,0.0020876826722338203,1631887.0394869403,28.10342058776297,25164.798525379243
478,52,0.0020920502092050207,1636568.7292023813,28.162214354682973,25270.15862413527
477,52,0.0020964360587002098,1641279.6463646055,28.221254636348974,25376.18197105559
476,52,0.0021008403361344537,1646020.0357971243,28.28054298642534,25482.874145133166
475,52,0.002105263157894737,1650790.1448966546,28.34008097165992,25590.2407841466
474,53,0.002109704641350211,1646519.1061039849,27.86402356500279,25213.414234737014
473,53,0.0021141649048625794,1651349.4071837417,27.92293270573218,25320.095395060584
472,53,0.00211864406779661,1656210.1858878115,27.982091461464663,25427.455242204313
471,53,0.0021231422505307855,1661101.7002360946,28.041501422104716,25535.499545697057
470,53,0.002127659574468085,1666024.210989349,28.101164191087918,25644.23413650845
469,53,0.0021321961620469083,1670977.9816842317,28.1610813855252,25753.66490783572
468,53,0.002136752136752137,1675963.2786688665,28.221254636348974,25863.797815902315
467,53,0.0021413276231263384,1680980.3711389422,28.281685588461073,25974.638880768514
466,53,0.002145922746781116,1686029.5311743545,28.342375900882665,26086.19418715421
465,53,0.002150537634408602,1691111.0337763992,28.403327246906066,26198.46988527412
464,54,0.0021551724137931034,1687490.0066609415,27.937420178799492,25824.222706654335
463,54,0.0021598272138228943,1692637.031275079,27.997760179185665,25935.851697738908
462,54,0.0021645021645021645,1697817.24136854,28.058361391694724,26048.20624301144
461,54,0.0021691973969631237,1703030.924011518,28.11922551618864,26161.292644369612
460,54,0.002173913043478261,1708278.369390184,28.18035426731079,26275.117272281735
459,54,0.002178649237472767,1713559.870847395,28.24174937464698,26389.68656668402
458,54,0.002183406113537118,1718875.724924024,28.30341258288857,26505.00703789161
457,54,0.002188183807439825,1724226.2314009252,28.36534565199773,26621.085267523606
456,54,0.0021929824561403508,1729611.6933415409,28.42755035737492,26737.927909442224
455,54,0.002197802197802198,1735032.4171351644,28.490028490028493,26855.541690706523
454,54,0.0022026431718061676,1740488.7125408705,28.552781856746613,26973.9334125408
453,55,0.002207505518763797,1737563.3843146167,28.09552478426651,26600.50795220305
452,55,0.0022123893805309734,1743091.765924576,28.157683024939665,26718.295018475143
451,55,0.0022172949002217295,1748656.6690920892,28.22011691191292,26836.866360270866
450,55,0.0022222222222222222,1754258.4175084175,28.282828282828284,26956.22895622896
449,55,0.0022271714922048997,1759897.3384646813,28.345818991698724,27076.38986278477
448,55,0.002232142857142857,1765573.7629000465,28.40909090909091,27197.35621521336
447,55,0.0022371364653243847,1771288.025450669,28.47264592231035,27319.135228688854
446,55,0.002242152466367713,1777040.464499405,28.536485935589077,27441.734199360537
445,55,0.0022471910112359553,1782831.422226303,28.600612870275793,27565.16050544582
444,55,0.0022522522522522522,1788661.2446598934,28.665028665028665,27689.421608340526
443,56,0.002257336343115124,1786413.3986124042,28.21670428893905,27317.83710635832
442,56,0.0022624434389140274,1792322.0042002182,28.28054298642534,27441.54135723207
441,56,0.0022675736961451248,1798270.5361963378,28.34467120181406,27566.087983622347
440,56,0.0022727272727272726,1804259.3565525382,28.40909090909091,27691.484651711926
439,56,0.002277904328018223,1810288.8313379742,28.473804100227788,27817.739115093842
438,56,0.00228310502283105,1816359.330795557,28.538812785388124,27944.859215970122
437,56,0.002288329519450801,1822471.2293992369,28.60411899313501,28072.85288636974
436,56,0.0022935779816513763,1828624.9059122007,28.6697247706422,28201.728149386174
435,56,0.0022988505747126436,1834820.7434460109,28.735632183908045,28331.493120434854
434,56,0.002304147465437788,1841059.1295206947,28.80184331797235,28462.156008530957
433,57,0.0023094688221709007,1839508.3759253058,28.36189781613387,28092.080817279293
432,57,0.0023148148148148147,1845833.0395819796,28.42755035737492,28222.240271460545
431,57,0.002320185614849188,1852201.441405987,28.493507550779498,28353.30664935712
430,57,0.002325581395348837,1858613.9871718234,28.559771521827827,28485.288396762593
429,57,0.002331002331002331,1865071.0873778411,28.6263444158181,28618.19405801739
428,57,0.002336448598130841,1871573.1573124442,28.693228398098046,28752.03227739188
427,57,0.00234192037470726,1878120.6171213728,28.760425654299684,28886.81180049213
426,57,0.002347417840375587,1884713.8918760896,28.827938390577383,29022.541475688824
425,57,0.002352941176470588,1891353.411643295,28.89576883384933,29159.23025556972
424,58,0.0023584905660377358,1890477.6030861395,28.464541314248535,28791.76845361584
423,58,0.002364066193853428,1897210.9234138527,28.531833374093093,28928.01247884684
422,58,0.002369668246445498,1903991.8096380709,28.599444353652558,29065.226096324943
421,58,0.0023752969121140144,1910820.7125248713,28.667376525513966,29203.418528716695
420,58,0.002380952380952381,1917698.0882007976,28.735632183908045,29342.59910860896
419,58,0.002386634844868735,1924624.3982295967,28.804213644967493,29482.77728008479
418,58,0.0023923444976076554,1931600.1096902387,28.873123246988946,29623.962600325714
417,58,0.002398081534772182,1938625.6952562486,28.94236335069875,29766.164741240995
416,58,0.002403846153846154,1945701.6332763722,29.01193633952255,29909.393491124258
415,59,0.0024096385542168677,1945522.7386573046,28.588931999183174,29544.274709620597
414,59,0.0024154589371980675,1952700.8397442973,28.65798739048555,29687.12360433228
413,59,0.002421307506053269,1959930.7632101965,28.727377190462512,29831.011278203332
412,59,0.0024271844660194173,1967213.0109389052,28.797103834128684,29975.947828115237
411,59,0.0024330900243309003,1974548.0909138252,28.867169780197123,30121.943473927586
410,59,0.0024390243902439024,1981936.517307091,28.937577511368332,30269.008560279897
409,59,0.0024449877750611247,1989378.8105703392,29.008329534623513,30417.15355842433
408,59,0.0024509803921568627,1996875.4975270266,29.0794283815221,30566.38906808985
407,59,0.002457002457002457,2004427.1114663421,29.15087660850373,30716.72581937855
406,60,0.0024630541871921183,2004972.0453460815,28.735632183908045,30353.705096783066
405,60,0.0024691358024691358,2012635.1394604482,28.80658436213992,30503.73418686176
404,60,0.0024752475247524753,2020354.8001829886,28.877887788778878,30654.878606672548
403,60,0.0024813895781637717,2028131.5876377951,28.949545078577337,30807.1494395836
402,60,0.0024875621890547263,2035966.0689091855,29.021558872305143,30960.557906982503
401,60,0.0024937655860349127,2043858.8181458241,29.09393183707398,31115.115370343883
400,60,0.0025,2051810.4166666667,29.166666666666664,31270.833333333332
399,60,0.002506265664160401,2059821.4530687623,29.239766081871345,31427.723443948216
398,61,0.002512562814070352,2061061.9222440566,28.83268803031551,31067.99753773398
397,61,0.0025188916876574307,2069193.6298626119,28.905314448527893,31224.656493258008
396,61,0.0025252525252525255,2077386.5859288364,28.978307666832258,31382.50362542464
395,61,0.002531645569620253,2085641.4092686912,29.051670471052084,31541.550980953558
394,61,0.0025380710659898475,2093958.7265544708,29.125405675293337,31701.810759630287
393,61,0.002544529262086514,2102339.172424576,29.19951612230426,31863.29531664599
392,61,0.002551020408163265,2110783.389605424,29.27400468384075,32026.017164979075
391,61,0.0025575447570332483,2119292.0290355477,29.348874261037274,32189.988977819565
390,62,0.002564102564102564,2121255.490869759,28.949545078577337,31833.365146020235
389,62,0.002570694087403599,2129894.961096375,29.02396550294386,31997.18990882659
388,62,0.002577319587628866,2138600.8569351924,29.098769537745262,32162.2828520394
387,62,0.002583979328165375,2147373.863459405,29.173960156705842,32328.657099675434
386,62,0.0025906735751295338,2156214.6746091475,29.249540364365703,32496.325945966073
385,62,0.0025974025974025974,2165123.99332967,29.32551319648094,32665.302858013372
384,62,0.0026041666666666665,2174102.5317120296,29.401881720430104,32835.601478494624
383,62,0.0026109660574412533,2183151.011136354,29.478649035627054,33007.23562841641
382,63,0.002617801047120419,2185869.752791516,29.086678301337987,32653.549162142674
381,63,0.0026246719160104987,2195060.3163285693,29.163021289005542,32825.12914232178
380,63,0.002631578947368421,2204323.0422547595,29.239766081871345,32998.065338785564
379,63,0.002638522427440633,2213658.6905924967,29.31691586045148,33172.372083268
378,63,0.0026455026455026454,2223068.031410095,29.39447383891828,33348.06389732064
377,63,0.002652519893899204,2232551.8449816494,29.472443265546715,33525.15549533751
376,63,0.0026595744680851063,2242110.9219498876,29.550827423167846,33703.66178763644
375,63,0.0026666666666666666,2251746.0634920634,29.62962962962963,33883.59788359788
374,64,0.00267379679144385,2255257.6846635593,29.244652406417114,33532.71379650547
373,64,0.002680965147453083,2265047.401871644,29.3230563002681,33712.69873642447
372,64,0.002688172043010753,2274915.6520985086,29.401881720430104,33894.13696670135
371,64,0.0026954177897574125,2284863.2803815724,29.4811320754717,34077.04417651717
370,64,0.002702702702702703,2294891.1431701975,29.560810810810807,34261.43626734843
369,64,0.0027100271002710027,2305000.1085112477,29.640921409214094,34447.329356423645
368,64,0.002717391304347826,2315191.056238185,29.721467391304348,34634.73978024575
367,65,0.0027247956403269754,2319455.2627791543,29.34395304967512,34287.935112055864
366,65,0.00273224043715847,2329812.8628918338,29.424127784783522,34475.49941771925
365,65,0.0027397260273972603,2340255.1575558987,29.504741833508955,34664.60730112447
364,65,0.0027472527472527475,2350783.0757154934,29.585798816568047,34855.27574707625
363,65,0.0027548209366391185,2361397.5591025553,29.66730239457512,35047.521974644435
362,65,0.0027624309392265192,2372099.5624487842,29.749256268593285,35241.36344105209
361,65,0.002770083102493075,2382890.0537017174,29.831664180694652,35436.81784563914
360,65,0.002777777777777778,2393770.014245014,29.914529914529915,35633.903133903135
359,66,0.002785515320334262,2398912.933295525,29.543344306575502,35289.71875159443
358,66,0.002793296089385475,2409974.8314422905,29.625867614694428,35487.084256629525
357,66,0.0028011204481792717,2421129.225914965,29.708853238265004,35686.11045131065
356,66,0.0028089887640449437,2432377.154131901,29.79230507320395,35886.81602032189
355,66,0.0028169014084507044,2443719.6681153933,29.87622705932565,36089.21991187415
354,66,0.002824858757062147,2455157.834739234,29.960623180962166,36293.34134217788
353,66,0.0028328611898017,2466692.7359811794,30.045497467593783,36499.19980000472
352,67,0.002840909090909091,2472671.918750771,29.681139755766623,36158.95214012582
351,67,0.002849002849002849,2484403.59687064,29.76570140749245,36365.218977797114
350,67,0.002857142857142857,2496235.348766372,29.850746268656714,36573.2561681389
349,67,0.0028653295128939827,2508168.319458446,29.936278492922206,36783.08402977354
348,67,0.0028735632183908046,2520203.67041132,30.022302281694973,36994.72317366793
347,67,0.002881844380403458,2532342.579817817,30.10882188481225,37208.19450819551
346,68,0.002890173410404624,2539098.9733545864,29.75178510710643,36873.17337306134
345,68,0.002898550724637681,2551448.6026168503,29.838022165387894,37087.178916935394
344,68,0.0029069767441860465,2563905.4282123884,29.92476060191518,37303.053319759485
343,68,0.0029154518950437317,2576470.698208479,30.012004801920767,37520.81840649629
342,68,0.0029239766081871343,2589145.6789117614,30.099759201926382,37740.49632164346
341,68,0.002932551319648094,2601931.65518923,30.188028290495083,37962.109534864074
340,68,0.0029411764705882353,2614829.9307958474,30.27681660899654,38185.68084673316
339,69,0.0029498525073746312,2622513.6104651093,29.926039929887562,37854.548852652275
338,69,0.0029585798816568047,2635640.4732256257,30.014578509561787,38078.80818527748
337,69,0.002967359050445104,2648883.6632866105,30.10364254074743,38305.06666380816
336,69,0.002976190476190476,2662244.5633688257,30.193236714975846,38533.34812185744
335,69,0.0029850746268656717,2675724.5768238623,30.283365779796668,38763.67674928408
334,69,0.0029940119760479044,2689325.1280048597,30.37403453961642,38996.07709860155
333,70,0.003003003003003003,2697871.679208166,30.030030030030026,38670.13731878597
332,70,0.0030120481927710845,2711717.66480725,30.12048192771084,38903.37598241503
331,70,0.0030211480362537764,2725688.5910262647,30.211480362537763,39138.7315872306
330,70,0.0030303030303030303,2739785.9700905154,30.303030303030305,39376.229830775286
329,70,0.00303951367781155,2754011.3372012456,30.395136778115504,39615.896801713636
328,70,0.003048780487804878,2768366.2509560636,30.487804878048777,39857.758986997535
327,70,0.0030581039755351682,2782852.293778382,30.581039755351682,40101.843279185254
326,71,0.003067484662576687,2792440.8912695562,30.24280653244621,39779.892801045804
325,71,0.003076923076923077,2807194.0370030836,30.335861321776814,40025.00208350696
324,71,0.0030864197530864196,2822083.206463288,30.429490523387237,40272.38419083316
323,71,0.0030959752321981426,2837110.081859135,30.52369947237605,40522.06731170988
322,71,0.003105590062111801,2852276.371515618,30.61849357011635,40774.08007320183
321,71,0.003115264797507788,2867583.8103620997,30.713878285288054,41028.45154895952
320,72,0.003125,2878143.706597222,30.381944444444443,40711.805555555555
319,72,0.003134796238244514,2893738.757535358,30.47718564959944,40967.3838154543
318,72,0.0031446540880503146,2909480.3271231363,30.573025856044723,41225.376765159606
317,72,0.0031545741324921135,2925370.261808645,30.669470732562218,41485.814920593846
316,72,0.0031645569620253164,2941410.437251865,30.76652601969058,41748.72928127615
315,72,0.0031746031746031746,2957602.7588813305,30.864197530864196,42014.15133954817
314,73,0.0031847133757961785,2969192.693665641,30.53834743914144,41702.90606137569
313,73,0.003194888178913738,2985695.145885538,30.63591404437831,41969.734066003824
312,73,0.003205128205128205,3002355.644943395,30.734106076571827,42239.13160952149
311,73,0.003215434083601286,3019176.221161757,30.832929568779456,42511.13179229115
310,73,0.0032258064516129032,3036158.9376078,30.932390631904553,42785.76824939775
309,74,0.003236245954692557,3048677.975142642,30.613137409253916,42481.141712926044
308,74,0.003246753246753247,3065991.295419217,30.71253071253071,42757.36986775948
307,74,0.003257328990228013,3083473.1480268054,30.81257152918391,43036.30148201444
306,74,0.0032679738562091504,3101125.733518986,30.913266207383856,43317.971951189946
305,74,0.003278688524590164,3118951.288523137,31.014621178555604,43602.41725197382
304,74,0.003289473684210526,3136952.086452796,31.116642958748223,43889.67395373212
303,75,0.0033003300330033004,3150625.933731987,30.8030803080308,43590.71550719428
302,75,0.0033112582781456954,3168984.1885589813,30.905077262693155,43879.80059354122
301,75,0.0033222591362126247,3187524.7346423697,31.007751937984494,44171.771466834434
300,75,0.0033333333333333335,3206250.0,31.11111111111111,44466.666666666664
299,75,0.0033444816053511705,3225162.4532536925,31.21516164994426,44764.525378165046
298,76,0.003355704697986577,3239878.6395349666,30.907806428823736,44472.421820733536
297,76,0.003367003367003367,3259173.0409714724,31.011873117136275,44772.32899614612
296,76,0.0033783783783783786,3278662.288070432,31.116642958748223,45075.280650494016
295,76,0.003389830508474576,3298349.020245241,31.222123104371097,45381.318133022876
294,76,0.003401360544217687,3318235.9218015885,31.328320802005013,45690.48349737317
293,76,0.0034129692832764505,3338325.7228573305,31.435243398598885,46002.81951602906
292,77,0.003424657534246575,3354349.1565387137,31.133250311332503,45716.83242634641
291,77,0.003436426116838488,3374853.13492792,31.240237425804438,46031.500649419664
290,77,0.0034482758620689655,3395568.4875766328,31.34796238244514,46349.429405315255
289,77,0.0034602076124567475,3416498.1375008416,31.456432840515888,46670.66389866644
288,77,0.003472222222222222,3437645.058471621,31.565656565656568,46995.25012025012
287,78,0.003484320557491289,3454849.77191444,31.269543464665418,46716.52672417523
286,78,0.0034965034965034965,3476440.364647008,31.378877532723685,47043.70848803339
285,78,0.0035087719298245615,3498257.4650188223,31.48897885739991,47374.34003361981
284,78,0.0035211267605633804,3520304.2607032587,31.599855543517513,47708.47003290963
283,78,0.0035335689045936395,3542583.9957054188,31.71151581045574,48046.14801930289
282,79,0.0035460992907801418,3561042.8472512714,31.42113295627974,47774.92536287111
281,79,0.0035587188612099642,3583798.424258154,31.532951934771837,48115.48530848189
280,79,0.0035714285714285713,3606797.0227331435,31.645569620253163,48459.70033583054
279,79,0.0035842293906810036,3630042.1243059733,31.75899460097092,48807.62293926324
278,79,0.0035971223021582736,3653537.2732430575,31.873235588744194,49159.306558941906
277,80,0.0036101083032490976,3673330.3816027837,31.588447653429604,48895.8705313506
276,80,0.0036231884057971015,3697336.515437933,31.702898550724637,49250.74826717076
275,80,0.0036363636363636364,3721603.7190082646,31.81818181818182,49609.50413223141
274,80,0.0036496350364963502,3746135.801054931,31.934306569343065,49972.19484255954
273,81,0.003663003663003663,3767078.6154084685,31.655587211142766,49717.410523271334
272,81,0.003676470588235294,3792152.161294801,31.771968046477852,50083.56828570208
271,81,0.0036900369003690036,3817502.4367675,31.8892077809667,50453.78662068704
270,81,0.003703703703703704,3843133.53909465,32.007315957933244,50828.125793832245
269,81,0.0037174721189591076,3869049.641731162,32.12630226260957,51206.647192975
268,82,0.0037313432835820895,3891491.0694977967,31.8529304696032,50960.274166118805
267,82,0.003745318352059925,3917990.006445766,31.9722298346579,51342.62837389136
266,82,0.0037593984962406013,3944786.9384859544,32.09242618741977,51729.30262571889
265,82,0.0037735849056603774,3971886.3613472376,32.213529682466636,52120.36225025832
264,82,0.003787878787878788,3999292.8559430223,32.335550628233555,52515.873815762956
263,83,0.0038022813688212928,4023337.860813057,32.06743323102295,52278.36413241046
262,83,0.003816793893129771,4051372.5921341684,32.18982801434746,52678.109442606976
261,83,0.0038314176245210726,4079728.6687508393,32.31316068873194,53082.45798625868
260,83,0.0038461538461538464,4108411.03229486,32.437442075996294,53491.48071576246
259,84,0.003861003861003861,4133838.948187018,32.17503217503217,53263.52078972046
258,84,0.003875968992248062,4163189.094491231,32.299741602067186,53677.12706138883
257,84,0.0038910505836575876,4192880.934248671,32.425421530479895,54095.57046031482
256,84,0.00390625,4222919.804454985,32.55208333333333,54518.92671130952
255,84,0.00392156862745098,4253311.146811666,32.6797385620915,54947.2730268578
254,85,0.003937007874015748,4280559.1096417485,32.42241778601204,54729.15063477186
253,85,0.003952569169960474,4311672.152675221,32.55056963496861,55162.55526566577
252,85,0.003968253968253968,4343154.6463029655,32.6797385620915,55601.129340625135
251,85,0.00398406374501992,4375012.476505975,32.80993672369346,56044.95540220183
250,86,0.004,4403831.674418605,32.55813953488372,55837.20930232558
249,86,0.004016064257028112,4436458.309730939,32.688895115345105,56286.507757001666
248,86,0.004032258064516129,4469478.657769281,32.82070517629407,56741.25184521937
247,86,0.004048582995951417,4502899.093061756,32.95358252518595,57201.52993058211
246,87,0.0040650406504065045,4533384.767208899,32.707223623960374,57004.58812830349
245,87,0.004081632653061225,4567625.0223805215,32.84072249589491,57470.78564008292
244,87,0.004098360655737705,4602285.279108631,32.975315620878085,57942.72643307478
243,87,0.00411522633744856,4637372.449969955,33.1110165082068,58420.50523790587
242,88,0.004132231404958678,4669628.177720102,32.87002253944403,58234.85262432397
241,88,0.004149377593360996,4705590.489848816,33.00641267446247,58719.03423275644
240,88,0.004166666666666667,4742001.325757576,33.14393939393939,59209.280303030304
239,88,0.0041841004184100415,4778868.191526441,33.28261696462533,59705.692541033306
238,89,0.004201680672268907,4813006.718364808,33.04692663582287,59531.87620057937
237,89,0.004219409282700422,4850808.797357333,33.18636514483478,60035.21475418985
236,89,0.00423728813559322,4889090.3874645345,33.326985336126455,60544.96480089346
235,89,0.00425531914893617,4927859.650510425,33.468802295003584,61061.235700733974
234,90,0.004273504273504274,4964003.82423844,33.238366571699906,60899.87094260599
233,90,0.004291845493562232,5003773.621318826,33.381020505484024,61423.6360547768
232,90,0.004310344827586207,5044056.642224865,33.524904214559385,61954.188135817145
231,90,0.004329004329004329,5084861.77451697,33.67003367003367,62491.64495917743
230,91,0.004347826086956522,5123145.5960863335,33.4448160535117,62343.42217328985
229,91,0.004366812227074236,5165022.392438515,33.59086328518643,62888.990264517044
228,91,0.0043859649122807015,5207449.1436080085,33.738191632928476,63441.75215366351
227,92,0.004405286343612335,5247449.39746888,33.51848304922429,63306.16276018485
226,92,0.004424778761061947,5291005.349402595,33.66679492112351,63867.52733352174
225,92,0.0044444444444444444,5335140.982286634,33.81642512077295,64436.392914653785
224,92,0.004464285714285714,5379866.6495674355,33.96739130434783,65012.893744454304
223,93,0.004484304932735426,5422271.01093302,33.75283282704084,64891.82119777366
222,93,0.0045045045045045045,5468208.743137209,33.90487261455004,65477.63980196413
221,93,0.004524886877828055,5514768.989686305,34.05828832773804,66071.42817829107
220,94,0.004545454545454545,5559103.314577105,33.849129593810446,65964.04079479515
219,94,0.0045662100456621,5606942.813043577,34.00369182939862,66567.71658887739
218,94,0.0045871559633027525,5655439.573733853,34.15967206714816,67179.71837745588
217,94,0.004608294930875576,5704605.716043363,34.317089910775564,67800.19998346273
216,95,0.004629629629629629,5751654.08815248,34.113060428849906,67709.01017977041
215,95,0.004651162790697674,5802196.483163019,34.27172582619339,68340.21234806866
214,95,0.004672897196261682,5853446.334775274,34.43187407771766,68980.2832699707
213,96,0.004694835680751174,5902675.705878464,34.23317683881064,68904.08373559038
212,96,0.0047169811320754715,5955380.657410704,34.394654088050316,69555.53948617539
211,96,0.004739336492890996,6008833.888876411,34.55766192733017,70216.27902188481
210,96,0.004761904761904762,6063049.659863946,34.72222222222222,70886.47959183673
209,97,0.004784688995215311,6115357.863618545,34.52868347062595,70828.52555441194
208,97,0.004807692307692308,6171142.868526201,34.694686756542424,71511.08704935033
207,97,0.004830917874396135,6227735.280894092,34.86229393894118,72203.56403799195
206,98,0.0048543689320388345,6282520.8691696115,34.674063800277395,72162.20921397119
205,98,0.004878048780487805,6340775.538734233,34.84320557491289,72867.82648812053
204,98,0.004901960784313725,6399885.835510675,35.0140056022409,73583.84530282702
203,99,0.0049261083743842365,6457291.841134537,34.83106931382794,73559.86029334084
202,99,0.0049504950495049506,6518164.420253906,35.003500350035004,74289.85472804705
201,99,0.004975124378109453,6579944.503286372,35.177647117945625,75030.77106552268
200,100,0.005,6640125.0,35.0,75025.0
199,100,0.005025125628140704,6703775.034721346,35.175879396984925,75780.7883639302
198,100,0.005050505050505051,6768388.445056627,35.35353535353535,76548.0563207836
197,101,0.005076142131979695,6831509.5588345975,35.181183092928585,76561.4233097406
196,101,0.00510204081632653,6898108.946561045,35.36067892503536,77344.52641432406
195,101,0.005128205128205128,6965731.951686293,35.542015740035545,78139.70746187045
194,102,0.005154639175257732,7031972.983418046,35.37497473216091,78173.22380115827
193,102,0.0051813471502590676,7101707.138788829,35.558264756679876,78985.27608847506
192,102,0.005208333333333333,7172529.940257354,35.74346405228758,79810.04901960785
191,103,0.005235602094240838,7242084.613921917,35.58176180552026,79864.8212409013
190,103,0.005263157894736842,7315153.765161499,35.769034236075626,80707.5814216174
189,103,0.005291005291005291,7389381.842083592,35.958288385472855,81563.7533930029
188,104,0.005319148936170213,7462459.694605982,35.801963993453356,81640.99226938747
187,104,0.0053475935828877,7539080.327300884,35.99341834635952,82516.35514532652
186,104,0.005376344086021506,7616935.933456068,36.18693134822167,83405.87395608207
185,105,0.005405405405405406,7693763.86483008,36.03603603603604,83506.90458798567
184,105,0.005434782608695652,7774170.332613196,36.231884057971016,84416.91421370061
183,105,0.00546448087431694,7855894.167594477,36.42987249544626,85341.88198256996
182,106,0.005494505494505495,7936718.17265256,36.2844702467344,85468.1551084205
181,106,0.0055248618784530384,8021164.49721914,36.48493693318044,86415.01946919167
180,106,0.005555555555555556,8107017.575122292,36.68763102725367,87377.70789657583
179,107,0.00558659217877095,8192104.681603914,36.5477993003707,87530.81259496084
178,107,0.0056179775280898875,8280866.567930746,36.75312401554132,88516.92000561621
177,108,0.005649717514124294,8368968.932405545,36.6185394433982,88690.90051461018
176,108,0.005681818181818182,8460772.752142638,36.82659932659933,89701.46541169268
175,108,0.005714285714285714,8554149.84882842,37.03703703703704,90729.40287226
174,109,0.005747126436781609,8647012.75258448,36.90815142887272,90933.13988371205
173,109,0.005780346820809248,8743646.092127515,37.12149334464655,91987.2750831402
172,109,0.005813953488372093,8841964.531534526,37.337315980371244,93059.84886449904
171,110,0.005847953216374269,8939922.47078355,37.21424774056353,93295.37293526213
170,110,0.0058823529411764705,9041730.685750235,37.43315508021391,94396.03648946209
169,111,0.005917159763313609,9143298.44219942,37.31542193080655,94655.78810139574
168,111,0.005952380952380952,9248763.830667403,37.53753753753754,95785.83685726543
167,111,0.005988023952095809,9356123.728219237,37.762313211415005,96936.24565079261
166,112,0.006024096385542169,9463412.913962217,37.65060240963855,97231.54666860211
165,112,0.006060606060606061,9574700.373868555,37.87878787878788,98413.51829988194
164,113,0.006097560975609756,9686048.36696446,37.772501618821494,98735.60828204872
163,113,0.006134969325153374,9801457.62712683,38.00423475758728,99950.63779499497
162,114,0.006172839506172839,9917063.70057517,37.90340047649989,100300.62009160992
161,114,0.006211180124223602,10036801.16409712,38.13882532418002,101550.29079585272
160,114,0.00625,10158784.183114035,38.377192982456144,102823.4649122807
159,115,0.006289308176100629,10281162.403196763,38.28274541974296,103215.33786328623
158,115,0.006329113924050633,10407808.08851703,38.52504127682994,104525.82153083048
157,116,0.006369426751592357,10535000.480050249,38.436195914781464,104948.82634953366
156,116,0.00641025641025641,10666549.884377336,38.68258178603006,106298.45949806162
155,117,0.0064516129032258064,10798804.402020687,38.599393438103114,106754.00446472246
154,117,0.006493506493506494,10935514.368676057,38.85003885003885,108144.74126162437
153,117,0.006535947712418301,11074906.208164513,39.10396067258812,109562.83524526507
152,118,0.006578947368421052,11215239.822292127,39.02765388046387,110068.25437813981
151,118,0.006622516556291391,11360209.880662385,39.28611516444045,111530.75355749339
150,119,0.006666666666666667,11506300.700280111,39.21568627450981,112072.82913165266
149,119,0.006711409395973154,11657151.064377826,39.47887879984208,113582.02125046226
148,120,0.006756756756756757,11809310.579498418,39.41441441441441,114162.55782809836
147,120,0.006802721088435374,11966364.077467723,39.682539682539684,115720.88018881022
146,121,0.00684931506849315,12124925.390852174,39.62413675987773,116341.81594859873
145,121,0.006896551724137931,12288527.32530144,39.897406668566546,117951.86761136388
144,122,0.006944444444444444,12453846.96797207,39.845173041894355,118615.28536733454
143,122,0.006993006993006993,12624367.020512447,40.12381061561389,120279.84053090095
142,123,0.007042253521126761,12796826.948211657,40.077865567388066,120987.97986591252
141,123,0.0070921985815602835,12974661.275013158,40.36210574871706,122710.0025640365
140,123,0.007142857142857143,13156310.195785632,40.650406504065046,124469.05591504896
139,124,0.007194244604316547,13340244.607071362,40.61267115339986,125247.93347035066
138,124,0.007246376811594203,13529856.791064495,40.906965871902756,127069.48594426489
137,125,0.0072992700729927005,13722012.91224892,40.87591240875912,127899.62171666045
136,126,0.007352941176470588,13918474.030592628,40.849673202614376,128757.14011094633
135,126,0.007407407407407408,14120928.953556731,41.1522633744856,130671.50042458685
134,127,0.007462686567164179,14326359.939256592,41.13291808673169,131584.555773255
133,127,0.007518796992481203,14538028.433725663,41.44218814753419,133570.48710818548
132,128,0.007575757575757576,14752976.274104683,41.42992424242424,134542.33384986225
131,128,0.007633587786259542,14974426.721199231,41.74618320610687,136604.02766447177
130,129,0.007692307692307693,15199480.993991101,41.741204531902206,137638.18173478282
129,129,0.007751937984496124,15431326.31151974,42.064779760831684,139780.1451444527
128,130,0.0078125,15667123.219651442,42.06730769230769,140880.40865384613
127,130,0.007874015748031496,15910025.117442543,42.39854633555421,143107.49390729552
126,131,0.007936507936507936,16157251.977347344,42.40882103477523,144277.98260949843
125,131,0.008,16411925.69465649,42.74809160305344,146595.41984732824
124,132,0.008064516129032258,16671325.937312774,42.7663734115347,147840.59376281023
123,132,0.008130081300813009,16938545.525751267,43.11406750431141,150254.0274848425
122,133,0.00819672131147541,17210924.2784804,43.14063848144953,151578.72509815253
121,134,0.008264462809917356,17490125.742828105,43.17256691747872,152944.2977041573
120,134,0.008333333333333333,17777758.830845773,43.53233830845771,155503.73134328358
119,135,0.008403361344537815,18071275.79672392,43.57298474945534,156956.6388646962
118,135,0.00847457627118644,18373687.670103315,43.94224733207784,159627.92726653686
117,136,0.008547008547008548,18682508.48448518,43.99195575666164,161174.11790488713
116,137,0.008620689655172414,18999388.58892351,44.047319405990436,162767.86411727435
115,137,0.008695652173913044,19325930.4285734,44.43033957473818,165610.64120431058
114,138,0.008771929824561403,19659762.79055763,44.49529621154335,167307.33202189303
113,138,0.008849557522123894,20003836.243063763,44.88905989483135,170281.34260851404
112,139,0.008928571428571428,20355844.763067096,44.96402877697842,172088.34972838056
111,140,0.009009009009009009,20717444.34067272,45.04504504504504,173951.2678701868
110,140,0.00909090909090909,21090250.354191262,45.45454545454545,177128.09917355372
109,141,0.009174311926605505,21472077.050222028,45.5462294228642,179113.38265219933
108,142,0.009259259259259259,21864591.111690722,45.64423578508085,181160.52280762765
107,142,0.009345794392523364,22269423.649583764,46.070817427932084,184562.21651684938
106,143,0.009433962264150943,22684514.156669248,46.180234859480144,186745.52574516975
105,144,0.009523809523809525,23111550.22675737,46.2962962962963,188997.5434618292
104,144,0.009615384615384616,23552189.365548983,46.74145299145299,192649.26446416831
103,145,0.009708737864077669,24004503.184186492,46.869768998995646,195053.3216754805
102,146,0.00980392156862745,24470212.173136782,47.0051034112275,197534.00957482104
101,146,0.009900990099009901,24951012.814953677,47.470500474705005,201464.60258395295
100,147,0.01,25445118.027210884,47.61904761904761,204115.6462585034
99,148,0.010101010101010102,25954295.426418155,47.775047775047774,206852.51367069548
98,148,0.01020408163265306,26480295.491180476,48.262548262548265,211095.1799362878
97,149,0.010309278350515464,27021484.496244848,48.43285131114647,214023.62866910946
96,150,0.010416666666666666,27579694.270833336,48.611111111111114,217048.6111111111
95,151,0.010526315789473684,28155643.661829725,48.79749041477867,220173.90985305718
94,151,0.010638297872340425,28751179.188239563,49.31661265323376,224883.00420615243
93,152,0.010752688172043012,29364906.37585118,49.51895868704018,228233.33698450078
92,153,0.010869565217391304,29998770.810012724,49.730036942313156,231697.18422970953
91,154,0.01098901098901099,30653660.82982951,49.95004995004995,235279.24195114148
90,154,0.011111111111111112,31331561.736411735,50.505050505050505,240536.31553631552
89,155,0.011235955056179775,32031356.368534442,50.743022834360275,244384.66957984288
88,156,0.011363636363636364,32755153.31108286,50.990675990675996,248367.63615172706
87,157,0.011494252873563218,33504060.658880968,51.24826121970862,252491.09466790874
86,157,0.011627906976744186,34280259.113895275,51.844171233891274,258396.68886263188
85,158,0.011764705882352941,35082962.62318777,52.12211466865227,262837.8082431781
84,159,0.011904761904761904,35914508.55474265,52.41090146750524,267439.99486587086
83,160,0.012048192771084338,36776293.30817245,52.71084337349397,272210.68006967625
82,161,0.012195121951219513,37669798.92606811,53.022269353128316,277157.74771745596
81,161,0.012345679012345678,38597557.98961679,53.676865271068166,284042.9187718506
80,162,0.0125,39559314.73765432,54.01234567901234,289390.43209876545
79,163,0.012658227848101266,40557819.217906915,54.360487691232436,294942.01711814705
78,164,0.01282051282051282,41594965.75022851,54.72170106316448,300707.7740895752
77,165,0.012987012987012988,42672772.42086917,55.09641873278237,306698.45699361636
76,166,0.013157894736842105,43793390.913793676,55.48509828788839,312925.5248139372
75,167,0.013333333333333334,44959117.26546906,55.88822355289422,319401.19760479045
74,168,0.013513513513513514,46172403.643604994,56.306306306306304,326138.51786149084
73,168,0.0136986301369863,47436751.792527854,57.07762557077625,335134.46192888863
72,169,0.013888888888888888,48753194.73482358,57.527942143326754,342469.31843085686
71,170,0.014084507042253521,50125626.796153896,57.995028997514495,350112.02259122254
70,171,0.014285714285714285,51557267.1977563,58.47953216374269,358079.7231173171
69,172,0.014492753623188406,53051570.04073797,58.982136838557466,366390.80611362675
68,173,0.014705882352941176,54612245.175710544,59.50357021421286,375065.003900234
67,174,0.014925373134328358,56243281.268515885,60.044604563389946,384123.5152083125
66,175,0.015151515151515152,57948971.33018497,60.60606060606061,393589.1381345927
65,176,0.015384615384615385,59733941.01667563,61.18881118881119,403486.41742872517
64,177,0.015625,61603180.047228105,61.793785310734464,413841.80790960457
63,178,0.015873015873015872,63562077.14039423,62.421972534332085,424683.8560642734
62,179,0.016129032258064516,65616458.92517687,63.0744278248333,436043.4021823171
61,180,0.01639344262295082,67772633.3527427,63.75227686703097,447953.8057272537
60,181,0.016666666666666666,70037438.213628,64.45672191528546,460451.197053407
59,182,0.01694915254237288,72418295.45839109,65.1890482398957,473574.7590530699
58,183,0.017241379310344827,74923272.12887338,65.95063124175617,487367.0428776567
57,184,0.017543859649122806,77561148.83576217,66.74294431731502,501874.32253402384
56,186,0.017857142857142856,80340770.33684443,67.20430107526882,514366.6337502743
55,187,0.01818181818181818,83274046.45114245,68.06028196402528,530388.4739470544
54,188,0.018518518518518517,86371667.81805447,68.95193065405832,547286.7962525173
53,189,0.018867924528301886,89646147.09738727,69.88120195667365,565127.0199152008
52,190,0.019230769230769232,93111211.19588915,70.8502024291498,583980.8470881346
51,191,0.0196078431372549,96781945.47334795,71.86120521507033,603927.0035085176
50,192,0.02,100674958.33333333,72.91666666666667,625052.0833333334
49,194,0.02040816326530612,104807901.8602644,73.63770250368188,644114.1362920089
48,195,0.020833333333333332,109202365.5448718,74.78632478632478,667788.4615384615
47,196,0.02127659574468085,113880098.03263089,75.98784194528875,692952.5318502231
46,197,0.021739130434782608,118865985.50036943,77.24564113882145,719735.0618444915
45,199,0.022222222222222223,124187074.43699981,78.16862088218872,744518.8907500465
44,200,0.022727272727272728,129875501.23966943,79.54545454545455,774850.2066115703
43,201,0.023255813953488372,135965114.9131304,80.99039685294458,807271.1079540104
42,202,0.023809523809523808,142494558.63474104,82.50825082508251,841979.8612514313
41,204,0.024390243902439025,149506640.12609208,83.69201339072214,874889.188274953
40,205,0.025,157051476.2195122,85.3658536585366,914695.1219512195
39,206,0.02564102564102564,165183708.43434632,87.12969878018421,957531.4528637904
38,208,0.02631578947368421,173965370.00852334,88.56275303643724,998891.3008736416
37,209,0.02702702702702703,183468813.97433254,90.52114315272209,1048572.1076048246
36,211,0.027777777777777776,193774096.37528524,92.15376513954713,1097134.4567316133
35,212,0.02857142857142857,204975319.42626107,94.33962264150944,1155246.4381979208
34,213,0.029411764705882353,217178749.2657212,96.65838166252416,1218452.0038338453
33,215,0.030303030303030304,230507104.00089693,98.66102889358703,1281382.5357165737
32,216,0.03125,245104289.17824075,101.27314814814815,1356409.1435185184
31,218,0.03225806451612903,261135437.63997748,103.58094110683635,1432068.5639003715
30,219,0.03333333333333333,278795971.91780823,106.54490106544901,1522146.1187214612
29,221,0.034482758620689655,298313278.1172489,109.22140739584958,1614187.4841951781
28,223,0.03571428571428571,319957818.8478082,112.10762331838565,1716013.0868490895
27,224,0.037037037037037035,344050913.52145797,115.74074074074073,1837237.2868900646
26,226,0.038461538461538464,370975236.92464787,119.1286589516678,1963744.305388281
25,227,0.04,401193682.1585903,123.34801762114537,2114625.5506607927
24,229,0.041666666666666664,435265361.97234356,127.36535662299855,2274472.3435225617
23,231,0.043478260869565216,473875189.8530266,131.75230566534913,2455106.015597509
22,233,0.045454545454545456,517866578.368744,136.5587202497074,2660332.35200227
21,234,0.047619047619047616,568288858.355137,142.45014245014244,2907247.5143903717
20,236,0.05,626458582.2033899,148.3050847457627,3178072.033898305
19,238,0.05263157894736842,694049250.1885519,154.79876160990713,3491811.9602411604
18,240,0.05555555555555555,773211168.5185184,162.03703703703704,3858140.4320987654
17,241,0.058823529411764705,866745562.640526,170.8567244325116,4307434.421169005
16,243,0.0625,978354124.4084362,180.0411522633745,4822659.4650205765
15,245,0.06666666666666667,1113013857.4829934,190.47619047619045,5442312.925170068
14,247,0.07142857142857142,1277540038.0442865,202.42914979757086,6196955.300338759
13,249,0.07692307692307693,1481466498.3519878,216.2496138399753,7129262.6125805
12,251,0.08333333333333333,1738458918.2602923,232.40371845949534,8300298.804780876
11,253,0.09090909090909091,2068665947.7003233,251.52712899748474,9799937.934864273
10,255,0.1,2502793189.2156863,274.5098039215686,11764901.960784314
9,257,0.1111111111111111,3089509833.6719985,302.63726761781237,14411514.627467936
8,259,0.125,3909711050.096525,337.8378378378378,18098696.91119691
7,262,0.14285714285714285,5105978120.867737,381.67938931297715,23368398.504439943
6,264,0.16666666666666666,6949016513.636364,441.9191919191919,31565972.22222222
5,266,0.2,10005459134.962406,526.3157894736842,45113157.89473684
4,268,0.25,15631785933.58209,652.9850746268656,69963152.98507462
3,271,0.3333333333333333,27786764067.589176,861.0086100861009,123001845.01845019
2,273,0.5,62513346725.091576,1282.051282051282,274726190.4761905
1,275,1.0,250026096059.0909,2545.4545454545455,1090910909.0909092


==> csvdata/estimates_data_10_5000.csv <==
k2,k1,data_complexity,join_complexity,get_complexity,store_complexity
141,6,0.0070921985815602835,254492.33690458228,41.37115839243499,6316.96091745888
140,6,0.007142857142857143,255011.39455782314,41.66666666666667,6407.3129251700675
139,6,0.007194244604316547,255541.19783310045,41.96642685851319,6499.6204475268705
138,6,0.007246376811594203,256082.0520898971,42.270531400966185,6593.940348666247
137,6,0.0072992700729927005,256634.27371374785,42.579075425790755,6690.331575114995
136,6,0.007352941176470588,257198.19059976932,42.8921568627451,6788.855247981545
135,6,0.007407407407407408,257774.1426611797,43.20987654320987,6889.57475994513
134,6,0.007462686567164179,258362.48236429793,43.53233830845771,6992.555877329769
133,6,0.007518796992481203,258963.5752916125,43.85964912280702,7097.866847570052
132,6,0.007575757575757576,259577.8007346189,44.19191919191919,7205.578512396694
131,6,0.007633587786259542,260205.55231824098,44.529262086513995,7315.764427092438
130,6,0.007692307692307693,260847.23865877715,44.871794871794876,7428.500986193294
129,6,0.007751937984496124,261503.28405744847,45.219638242894064,7543.867556036296
128,6,0.0078125,262174.1292317709,45.57291666666667,7661.946614583333
127,6,0.007874015748031496,262860.23208713083,45.93175853018373,7782.823898981131
126,6,0.007936507936507936,263562.0685311162,46.2962962962963,7906.588561350466
125,6,0.008,264280.13333333336,46.66666666666667,8033.333333333333
124,6,0.008064516129032258,265014.94103364553,47.043010752688176,8163.154699965315
123,6,0.008130081300813009,265767.0269019763,47.42547425474255,8296.153083482053
122,6,0.00819672131147541,266536.9479530592,47.814207650273225,8432.433037713876
121,6,0.008264462809917356,267325.28401976184,48.209366391184574,8572.103453771373
120,7,0.008333333333333333,238370.73412698414,41.66666666666667,7470.238095238095
119,7,0.008403361344537815,239197.73674175554,42.016806722689076,7596.0636355382485
118,7,0.00847457627118644,240045.04247547913,42.37288135593221,7725.09951984241
117,7,0.008547008547008548,240913.3344812832,42.73504273504274,7857.455934379011
116,7,0.008620689655172414,241803.32512315272,43.103448275862064,7993.247834210973
115,7,0.008695652173913044,242715.75749392385,43.47826086956522,8132.595193086687
114,7,0.008771929824561403,243651.40702633778,43.85964912280702,8275.623268698062
113,7,0.008849557522123894,244611.0832037412,44.24778761061947,8422.462884441113
112,7,0.008928571428571428,245595.63137755104,44.642857142857146,8573.250728862975
111,7,0.009009009009009009,246605.93469917795,45.04504504504504,8728.129674075619
110,7,0.00909090909090909,247642.91617473436,45.45454545454545,8887.249114521841
109,7,0.009174311926605505,248707.5408515397,45.87155963302753,9050.765327593877
108,7,0.009259259259259259,249800.8181461885,46.2962962962963,9218.841857730748
107,7,0.009345794392523364,250923.80432476947,46.728971962616825,9391.649925757709
106,7,0.009433962264150943,252077.6051467223,47.16981132075472,9569.368865381683
105,7,0.009523809523809525,253263.37868480728,47.61904761904761,9752.186588921282
104,7,0.009615384615384616,254482.33833474218,48.07692307692308,9940.300084530854
103,7,0.009708737864077669,255735.75602924742,48.54368932038835,10133.915947376217
102,7,0.00980392156862745,257024.96567254353,49.01960784313726,10333.250947437798
101,7,0.009900990099009901,258351.36681277747,49.5049504950495,10538.532636856331
100,7,0.01,259716.42857142858,50.0,10750.0
99,7,0.010101010101010102,261121.69385048174,50.505050505050505,10967.904149722332
98,7,0.01020408163265306,262568.78384006664,51.02040816326531,11192.509073600284
97,7,0.010309278350515464,264059.4028513733,51.546391752577314,11424.092434295431
96,7,0.010416666666666666,265595.34350198414,52.08333333333333,11662.94642857143
95,7,0.010526315789473684,267178.49228333996,52.63157894736842,11909.378709932727
94,7,0.010638297872340425,268810.83554290887,53.191489361702125,12163.713380327232
93,7,0.010752688172043012,270494.46591678646,53.763440860215056,12426.29205688519
92,8,0.010869565217391304,249910.1606805293,47.55434782608696,11110.290642722117
91,8,0.01098901098901099,251703.10348991666,48.07692307692308,11355.43714527231
90,8,0.011111111111111112,253554.32098765433,48.611111111111114,11608.796296296297
89,8,0.011235955056179775,255466.40575684886,49.157303370786515,11870.739174346672
88,8,0.011363636363636364,257442.09710743802,49.715909090909086,12141.65805785124
87,8,0.011494252873563218,259484.29118773947,50.287356321839084,12421.967895362663
86,8,0.011627906976744186,261596.05191995675,50.872093023255815,12712.107896160087
85,8,0.011764705882352941,263780.62283737026,51.470588235294116,13012.543252595156
84,8,0.011904761904761904,266041.43990929704,52.08333333333333,13323.767006802722
83,8,0.012048192771084338,268382.14544926694,52.71084337349397,13646.30207577297
82,8,0.012195121951219513,270806.60321237356,53.353658536585364,13980.703450327186
81,8,0.012345679012345678,273318.91479957325,54.01234567901234,14327.560585276635
80,8,0.0125,275923.4375,54.6875,14687.5
79,8,0.012658227848101266,278624.803717353,55.37974683544304,15061.188110879668
78,8,0.01282051282051282,281427.94214332674,56.08974358974359,15449.334319526628
77,8,0.012987012987012988,284338.10086017876,56.81818181818182,15852.69438353854
76,8,0.013157894736842105,287360.8725761773,57.56578947368421,16272.074099722991
75,8,0.013333333333333334,290502.22222222225,58.33333333333333,16708.333333333336
74,8,0.013513513513513514,293768.51716581447,59.121621621621614,17162.39043097151
73,8,0.0136986301369863,297166.56033026834,59.93150684931507,17635.22705948583
72,8,0.013888888888888888,300703.6265432099,60.763888888888886,18127.89351851852
71,8,0.014084507042253521,304387.5024796667,61.61971830985915,18641.514580440387
70,9,0.014285714285714285,290865.4195011338,55.55555555555556,17046.485260770976
69,9,0.014492753623188406,294868.5465238395,56.36070853462158,17543.583280823357
68,9,0.014705882352941176,299045.3767781622,57.18954248366013,18062.76432141484
67,9,0.014925373134328358,303406.2312814039,58.043117744610285,18605.356303061806
66,9,0.015151515151515152,307962.21303948574,58.92255892255892,19172.78849097031
65,9,0.015384615384615385,312725.2794214332,59.82905982905983,19766.600920447076
64,9,0.015625,317708.3224826389,60.763888888888886,20388.45486111111
63,9,0.015873015873015872,322925.25825144874,61.72839506172839,21040.144452842866
62,9,0.016129032258064516,328391.1261417505,62.72401433691756,21723.609665857326
61,9,0.01639344262295082,334122.19982680876,63.75227686703097,22440.95075995103
60,9,0.016666666666666666,340136.1111111111,64.81481481481481,23194.444444444445
59,9,0.01694915254237288,346451.9885728877,65.91337099811676,23986.56197133646
58,9,0.017241379310344827,353090.6130268199,67.04980842911877,24819.98943057207
57,9,0.017543859649122806,360074.5921822099,68.22612085769981,25697.650559146405
56,9,0.017857142857142856,367428.55725623586,69.44444444444444,26622.732426303854
55,9,0.01818181818181818,375179.38475665747,70.7070707070707,27598.714416896233
54,9,0.018518518518518517,383356.44718792866,72.01646090534979,28629.40100594422
53,10,0.018867924528301886,378103.00818796724,66.0377358490566,26747.063011747952
52,10,0.019230769230769232,387232.100591716,67.3076923076923,27784.763313609466
51,10,0.0196078431372549,396893.5601691657,68.62745098039215,28884.083044982697
50,10,0.02,407130.0,70.0,30050.0
49,10,0.02040816326530612,417988.40066638903,71.42857142857143,31288.004997917535
48,10,0.020833333333333332,429520.65972222225,72.91666666666667,32604.166666666664
47,10,0.02127659574468085,441784.22363060206,74.46808510638297,34005.20597555455
46,10,0.021739130434782608,454842.8166351607,76.08695652173913,35498.58223062382
45,10,0.022222222222222223,468767.2839506173,77.77777777777777,37092.59259259259
44,10,0.022727272727272728,483636.5702479339,79.54545454545455,38796.48760330579
43,10,0.023255813953488372,499538.85884261766,81.3953488372093,40620.60573282855
42,10,0.023809523809523808,516572.90249433107,83.33333333333334,42576.5306122449
41,10,0.024390243902439025,534849.5835812017,85.3658536585366,44677.275431290895
40,10,0.025,554493.75,87.5,46937.5
39,11,0.02564102564102564,564282.747594286,81.58508158508158,44885.24296216604
38,11,0.02631578947368421,587103.5381515991,83.73205741626795,47277.1342231176
37,11,0.02702702702702703,611773.945813135,85.99508599508599,49865.528919582976
36,11,0.027777777777777776,638500.8698092031,88.38383838383838,52672.55892255892
35,11,0.02857142857142857,667521.0575139147,90.9090909090909,55723.562152133585
34,11,0.029411764705882353,699106.4328405159,93.58288770053476,59047.656495753385
33,11,0.030303030303030304,733570.5693296603,96.41873278236915,62678.437265214125
32,11,0.03125,771276.5980113636,99.43181818181817,66654.82954545454
31,11,0.03225806451612903,812646.9255510359,102.63929618768329,71022.13603254186
30,11,0.03333333333333333,858175.2525252525,106.06060606060606,75833.33333333333
29,11,0.034482758620689655,908441.5360501568,109.71786833855799,81150.68641227976
28,11,0.03571428571428571,964130.7513914657,113.63636363636364,87047.77365491651
27,12,0.037037037037037035,1016586.8998628258,108.02469135802468,85811.04252400549
26,12,0.038461538461538464,1085721.9921104538,112.17948717948718,92535.74950690335
25,12,0.04,1163236.6666666667,116.66666666666666,100083.33333333333
24,12,0.041666666666666664,1250549.3055555557,121.52777777777777,108593.75
23,12,0.043478260869565216,1349392.2810333965,126.81159420289855,118238.0277252678
22,12,0.045454545454545456,1461899.311294766,132.57575757575756,129226.92837465565
21,12,0.047619047619047616,1590722.5623582767,138.88888888888889,141822.56235827666
20,12,0.05,1739191.6666666667,145.83333333333334,156354.16666666666
19,12,0.05263157894736842,1911532.7331486612,153.50877192982458,173239.8430286242
18,12,0.05555555555555555,2113174.6913580247,162.03703703703704,193016.97530864197
17,13,0.058823529411764705,2343172.3582645725,158.3710407239819,199740.48442906575
16,13,0.0625,2626889.783653846,168.26923076923077,225480.76923076925
15,13,0.06666666666666667,2968859.4017094015,179.4871794871795,256538.46153846153
14,13,0.07142857142857142,3386252.8257456827,192.30769230769232,294485.8712715855
13,13,0.07692307692307693,3903078.99408284,207.10059171597632,341522.53072371415
12,13,0.08333333333333333,4553734.401709402,224.35897435897436,400801.28205128206
11,13,0.09090909090909091,5388907.15193897,244.75524475524475,476970.756516211
10,13,0.1,6485803.846153846,269.2307692307692,577115.3846153846
9,13,0.1111111111111111,7966735.944919278,299.14529914529913,712464.3874643875
8,14,0.125,10028029.464285715,312.5,837276.7857142858
7,14,0.14285714285714285,13041374.48979592,357.14285714285717,1093549.5626822158
6,14,0.16666666666666666,17679157.936507937,416.66666666666663,1488392.857142857
5,14,0.2,25362435.714285713,500.0,2143214.2857142854
4,14,0.25,39491310.71428572,625.0,3348660.7142857146
3,14,0.3333333333333333,69983324.60317461,833.3333333333333,5952976.19047619
2,14,0.5,157006935.7142857,1250.0,13393750.0
1,14,1.0,626394435.7142857,2500.0,53573214.28571429


==> csvdata/estimates_data_5_1000.csv <==
k2,k1,data_complexity,join_complexity,get_complexity,store_complexity
29,1,0.034482758620689655,294174.97027348395,241.37931034482762,35844.23305588585
28,1,0.03571428571428571,296667.85714285716,250.0,38443.87755102041
27,1,0.037037037037037035,299429.8353909465,259.25925925925924,41337.44855967078
26,1,0.038461538461538464,302502.07100591715,269.2307692307692,44571.00591715977
25,1,0.04,305934.0,280.0,48200.0
24,1,0.041666666666666664,309785.4166666667,291.6666666666667,52291.66666666667
23,1,0.043478260869565216,314129.20604914933,304.3478260869565,56928.1663516068
22,1,0.045454545454545456,319054.95867768594,318.1818181818182,62210.74380165289
21,1,0.047619047619047616,324673.8095238095,333.33333333333337,68265.30612244898
20,1,0.05,331125.0,350.0,75250.0
19,1,0.05263157894736842,338584.90304709144,368.4210526315789,83365.65096952909
18,1,0.05555555555555555,347279.62962962966,388.8888888888889,92870.37037037038
17,1,0.058823529411764705,357502.9411764706,411.7647058823529,104100.34602076125
16,1,0.0625,369642.1875,437.5,117500.0
15,1,0.06666666666666667,384216.6666666667,466.66666666666663,133666.6666666667
14,1,0.07142857142857142,401935.7142857143,500.0,153418.3673469388
13,1,0.07692307692307693,423789.05325443787,538.4615384615385,177899.40828402367
12,1,0.08333333333333333,451191.6666666666,583.3333333333334,208750.0
11,1,0.09090909090909091,486224.3801652893,636.3636363636364,248388.4297520661
10,1,0.1,532050.0,700.0,300500.0
9,1,0.1111111111111111,593668.5185185185,777.7777777777778,370925.92592592596
8,1,0.125,679368.75,875.0,469375.0
7,1,0.14285714285714285,803721.4285714285,1000.0,612959.1836734693
6,1,0.16666666666666666,994316.6666666666,1166.6666666666667,834166.6666666667
5,1,0.2,1308750.0,1400.0,1201000.0
4,1,0.25,1884525.0,1750.0,1876250.0
3,1,0.3333333333333333,3121816.6666666665,2333.3333333333335,3335000.0
2,1,0.5,6637650.0,3500.0,7502500.0
1,1,1.0,25515150.0,7000.0,30005000.0


==> csvdata/estimates_data_5_10000.csv <==
k2,k1,data_complexity,join_complexity,get_complexity,store_complexity
277,5,0.0036101083032490976,547478.1940335466,50.541516245487365,7855.830259745338
276,5,0.0036231884057971015,547750.0315059861,50.72463768115942,7912.728418399496
275,5,0.0036363636363636364,548024.7107438017,50.909090909090914,7970.247933884297
274,5,0.0036496350364963502,548302.2723640045,51.09489051094891,8028.397890137993
273,5,0.003663003663003663,548582.757718472,51.28205128205128,8087.187537736988
272,5,0.003676470588235294,548866.2089100346,51.470588235294116,8146.6262975778545
271,5,0.0036900369003690036,549152.668808976,51.66051660516605,8206.72376465462
270,5,0.003703703703703704,549442.1810699588,51.851851851851855,8267.489711934157
269,5,0.0037174721189591076,549734.7901493899,52.04460966542751,8328.934094332582
268,5,0.0037313432835820895,550030.5413232346,52.23880597014926,8391.067052795723
267,5,0.003745318352059925,550329.4807052981,52.434456928838955,8453.898918486724
266,5,0.0037593984962406013,550631.6552659845,52.63157894736842,8517.440217084064
265,5,0.0037735849056603774,550937.1128515486,52.83018867924528,8581.701673193307
264,5,0.003787878787878788,551245.9022038567,53.03030303030303,8646.694214876034
263,5,0.0038022813688212928,551558.0729806705,53.2319391634981,8712.428978299527
262,5,0.003816793893129771,551873.6757764699,53.4351145038168,8778.917312510926
261,5,0.0038314176245210726,552192.7621438323,53.639846743295024,8846.17078433963
260,5,0.0038461538461538464,552515.3846153846,53.84615384615385,8914.201183431953
259,5,0.003861003861003861,552841.5967263457,54.05405405405405,8983.020527422072
258,5,0.003875968992248062,553171.453037678,54.263565891472865,9052.641067243556
257,6,0.0038910505836575876,470171.6758265328,45.39559014267185,7602.562743821506
256,6,0.00390625,470508.98844401044,45.57291666666667,7661.946614583333
255,6,0.00392156862745098,470850.11534025375,45.7516339869281,7722.029988465974
254,6,0.003937007874015748,471195.1154235642,45.93175853018373,7782.823898981131
253,6,0.003952569169960474,471544.0487535607,46.1133069828722,7844.339598077353
252,6,0.003968253968253968,471896.97656840517,46.2962962962963,7906.588561350466
251,6,0.00398406374501992,472253.9613127834,46.48074369189907,7969.5824933995755
250,6,0.004,472615.0666666667,46.66666666666667,8033.333333333333
249,6,0.004016064257028112,472980.35757487785,46.85408299866131,8097.853260431283
248,6,0.004032258064516129,473349.90027748875,47.043010752688176,8163.154699965315
247,6,0.004048582995951417,473723.7623410754,47.233468286099864,8229.250329186405
246,6,0.0040650406504065045,474102.0126908586,47.42547425474255,8296.153083482053
245,6,0.004081632653061225,474484.7216437596,47.61904761904761,8363.876162709981
244,6,0.004098360655737705,474871.960942399,47.814207650273225,8432.433037713876
243,6,0.00411522633744856,475263.8037900727,48.010973936899866,8501.837457027214
242,6,0.004132231404958678,475660.3248867336,48.209366391184574,8572.103453771373
241,6,0.004149377593360996,476061.60046601587,48.40940525587828,8643.245352754488
240,6,0.004166666666666667,476467.7083333334,48.611111111111114,8715.277777777777
239,6,0.0041841004184100415,476878.7279050904,48.81450488145049,8788.215659156294
238,6,0.004201680672268907,477294.7402490408,49.01960784313726,8862.07424146129
237,6,0.004219409282700422,477715.8281258346,49.226441631504926,8936.869091491748
236,6,0.00423728813559322,478142.0760317916,49.43502824858757,9012.616106482812
235,6,0.00425531914893617,478573.57024294557,49.645390070921984,9089.331522559227
234,6,0.004273504273504274,479010.39886039885,49.857549857549856,9167.03192344218
233,6,0.004291845493562232,479452.65185703675,50.07153075822603,9245.734249418236
232,6,0.004310344827586207,479900.4211256441,50.287356321839084,9325.455806579468
231,6,0.004329004329004329,480353.8005284759,50.505050505050505,9406.214276344146
230,6,0.004347826086956522,480812.8859483302,50.72463768115942,9488.027725267802
229,6,0.004366812227074236,481277.77534117707,50.94614264919942,9570.91461515481
228,6,0.0043859649122807015,481748.5687903971,51.16959064327486,9654.89381348107
227,6,0.004405286343612335,482225.3685626864,51.39500734214391,9739.98460413877
226,6,0.004424778761061947,482708.27916568774,51.62241887905604,9826.206698514632
225,6,0.0044444444444444444,483197.4074074074,51.851851851851855,9913.58024691358
224,6,0.004464285714285714,483692.862457483,52.08333333333333,10002.125850340137
223,6,0.004484304932735426,484194.75591036753,52.3168908819133,10091.864572650433
222,6,0.0045045045045045045,484703.20185049914,52.552552552552555,10182.817953088223
221,6,0.004524886877828055,485218.316919528,52.790346907993964,10275.008019218825
220,6,0.004545454545454545,485740.22038567497,53.03030303030303,10368.457300275482
219,6,0.0045662100456621,486269.03421529994,53.272450532724505,10463.188840933257
218,6,0.0045871559633027525,486804.883146761,53.51681957186544,10559.22621552619
217,6,0.004608294930875576,487347.8947666476,53.763440860215056,10656.593542724062
216,6,0.004629629629629629,487898.1995884774,54.01234567901234,10755.31550068587
215,6,0.004651162790697674,488455.9311339463,54.263565891472865,10855.41734270777
214,6,0.004672897196261682,489021.22601682827,54.517133956386296,10956.924913383993
213,6,0.004694835680751174,489594.2240296238,54.77308294209703,11059.864665300094
212,6,0.0047169811320754715,490175.0682330604,55.03144654088051,11164.263676278628
211,6,0.004739336492890996,490763.9050485539,55.292259083728275,11270.149667198251
210,6,0.004761904761904762,491360.88435374154,55.55555555555556,11377.551020408162
209,6,0.004784688995215311,491966.15958120616,55.8213716108453,11486.496798760712
208,6,0.004807692307692308,492579.8878205129,56.08974358974359,11597.016765285996
207,6,0.004830917874396135,493202.22992368555,56.36070853462158,11709.141403533336
206,6,0.0048543689320388345,493833.3506142583,56.63430420711974,11822.901938605586
205,6,0.004878048780487805,494473.4186000397,56.91056910569105,11938.330358913345
204,6,0.004901960784313725,495122.60668973473,57.18954248366013,12055.459438677432
203,6,0.0049261083743842365,495781.0919135788,57.47126436781609,12174.322761209121
202,6,0.0049504950495049506,496449.0556481391,57.755775577557756,12294.954742999053
201,6,0.004975124378109453,497126.68374545185,58.043117744610285,12417.390658647064
200,6,0.005,497814.1666666667,58.33333333333333,12541.666666666666
199,6,0.005025125628140704,498511.69962037995,58.62646566164154,12667.819836199422
198,6,0.005050505050505051,499219.48270584637,58.92255892255892,12795.888174676053
197,7,0.005076142131979695,440413.9115374563,50.76142131979696,11079.35199125387
196,7,0.00510204081632653,441142.8154935444,51.02040816326531,11192.509073600284
195,7,0.005128205128205128,441882.6007326008,51.28205128205128,11307.410538179769
194,7,0.005154639175257732,442633.4884533046,51.546391752577314,11424.092434295431
193,7,0.0051813471502590676,443395.7055414719,51.81347150259067,11542.59174742946
192,7,0.005208333333333333,444169.48474702385,52.08333333333333,11662.94642857143
191,7,0.005235602094240838,444955.0648674261,52.35602094240838,11785.195424624168
190,7,0.005263157894736842,445752.690937871,52.63157894736842,11909.378709932727
189,7,0.005291005291005291,446562.6144284875,52.91005291005291,12035.53731898403
188,7,0.005319148936170213,447385.093448878,53.191489361702125,12163.713380327232
187,7,0.0053475935828877,448220.39296029543,53.475935828877,12293.950151767074
186,7,0.005376344086021506,449068.7849957881,53.763440860215056,12426.29205688519
185,7,0.005405405405405406,449930.548888657,54.05405405405405,12560.784722946886
184,7,0.005434782608695652,450805.97150958685,54.34782608695652,12697.475020253847
183,7,0.00546448087431694,451695.3475128294,54.64480874316939,12836.411103006105
182,7,0.005494505494505495,452598.97959183675,54.94505494505494,12977.642451739783
181,7,0.0055248618784530384,453517.17874476186,55.248618784530386,13121.21991741051
180,7,0.005555555555555556,454450.2645502646,55.55555555555556,13267.195767195766
179,7,0.00558659217877095,455398.5654540834,55.865921787709496,13415.623732093256
178,7,0.0056179775280898875,456362.4190668567,56.17977528089888,13566.559056396198
177,7,0.005649717514124294,457342.1724737008,56.497175141242934,13720.058549130656
176,7,0.005681818181818182,458338.1825560803,56.81818181818182,13876.180637544274
175,7,0.005714285714285714,459350.81632653065,57.14285714285714,14034.985422740525
174,7,0.005747126436781609,460380.4512768247,57.47126436781609,14196.53473755733
173,7,0.005780346820809248,461427.4757402042,57.80346820809248,14360.892206794175
172,7,0.005813953488372093,462492.2892683304,58.13953488372093,14528.123309897243
171,7,0.005847953216374269,463575.303023641,58.47953216374269,14698.295446217884
170,7,0.0058823529411764705,464676.94018783985,58.82352941176471,14871.478002965892
169,7,0.005917159763313609,465797.63638728135,59.171597633136095,15047.742425985483
168,7,0.005952380952380952,466937.84013605444,59.523809523809526,15227.162293488826
167,7,0.005988023952095809,468098.01329761354,59.880239520958085,15409.813392889157
166,7,0.006024096385542169,469278.63156585034,60.24096385542168,15595.773800883397
165,7,0.006060606060606061,470480.18496654864,60.60606060606061,15785.12396694215
164,7,0.006097560975609756,471703.1783802159,60.975609756097555,15977.946800373928
163,7,0.006134969325153374,472948.13208734134,61.34969325153374,16174.327761139459
162,7,0.006172839506172839,474215.5823371873,61.72839506172839,16374.354954601868
161,7,0.006211180124223602,475506.08194128313,62.11180124223603,16578.11923040888
160,7,0.00625,476820.20089285716,62.5,16785.714285714286
159,7,0.006289308176100629,478158.527013511,62.893081761006286,16997.23677295767
158,7,0.006329113924050633,479521.6666285165,63.291139240506325,17212.786412433907
157,7,0.006369426751592357,480910.24527219305,63.69426751592356,17432.466109897243
156,7,0.00641025641025641,482324.9084249084,64.1025641025641,17656.382079459003
155,7,0.0064516129032258064,483766.32228333584,64.51612903225806,17884.64397205292
154,7,0.006493506493506494,485235.17456569406,64.93506493506493,18117.36500975833
153,7,0.006535947712418301,486732.1753538017,65.359477124183,18354.662126288425
152,7,0.006578947368421052,488258.05797388207,65.78947368421052,18596.656113969133
151,8,0.006622516556291391,445170.72277531686,57.94701986754967,16488.037805359414
150,8,0.006666666666666667,446756.6666666667,58.33333333333333,16708.333333333336
149,8,0.006711409395973154,448373.8412684113,58.7248322147651,16933.07733885861
148,8,0.006756756756756757,450023.0825420015,59.121621621621614,17162.39043097151
147,8,0.006802721088435374,451705.2547549632,59.523809523809526,17396.397334443984
146,8,0.00684931506849315,453421.25164195907,59.93150684931507,17635.22705948583
145,8,0.006896551724137931,455171.99762187875,60.344827586206904,17879.013079667064
144,8,0.006944444444444444,456958.44907407404,60.763888888888886,18127.89351851852
143,8,0.006993006993006993,458781.5956770502,61.18881118881119,18382.01134529806
142,8,0.007042253521126761,460642.4618131323,61.61971830985915,18641.514580440387
141,8,0.0070921985815602835,462542.108042855,62.05673758865248,18906.55651124189
140,8,0.007142857142857143,464481.6326530612,62.5,19177.29591836735
139,8,0.007194244604316547,466462.17328295636,62.94964028776978,19453.897313803634
138,8,0.007246376811594203,468484.9086326402,63.405797101449274,19736.531190926275
137,8,0.0072992700729927005,470551.06025893765,63.86861313868613,20025.37428738878
136,8,0.007352941176470588,472661.8944636678,64.33823529411765,20320.609861591696
135,8,0.007407407407407408,474818.72427983535,64.81481481481481,20622.427983539095
134,8,0.007462686567164179,477022.91156159504,65.29850746268657,20931.02584094453
133,8,0.007518796992481203,479275.8691842388,65.78947368421052,21246.60806150715
132,8,0.007575757575757576,481579.0633608815,66.28787878787878,21569.387052341597
131,8,0.007633587786259542,483934.0160829788,66.79389312977099,21899.58335761319
130,8,0.007692307692307693,486342.3076923077,67.3076923076923,22237.42603550296
129,8,0.007751937984496124,488805.5795925725,67.82945736434108,22583.153055705785
128,8,0.0078125,491325.537109375,68.359375,22937.01171875
127,8,0.007874015748031496,493903.952507905,68.89763779527559,23299.2590985182
126,8,0.007936507936507936,496542.66817838245,69.44444444444444,23670.162509448222
125,8,0.008,499243.6,70.0,24050.0
124,8,0.008064516129032258,502008.74089490116,70.56451612903226,24439.06087408949
123,8,0.008130081300813009,504840.16458457266,71.13821138211382,24837.64624231608
122,8,0.00819672131147541,507740.0295619457,71.72131147540983,25246.069604944907
121,8,0.008264462809917356,510710.58329349087,72.31404958677686,25664.65746875213
120,8,0.008333333333333333,513754.1666666666,72.91666666666667,26093.75
119,8,0.008403361344537815,516873.21869924443,73.52941176470588,26533.70171598051
118,8,0.00847457627118644,520070.2815282965,74.15254237288136,26984.88221775352
117,8,0.008547008547008548,523348.00569800567,74.78632478632478,27447.676966907737
116,9,0.008620689655172414,491986.93354472186,67.04980842911877,24819.98943057207
115,9,0.008695652173913044,495434.3940348666,67.6328502415459,25253.09808863684
114,9,0.008771929824561403,498971.1757463835,68.22612085769981,25697.650559146405
113,9,0.008849557522123894,502600.42246412754,68.82989183874139,26154.05365424944
112,9,0.008928571428571428,506325.41808390024,69.44444444444444,26622.732426303854
111,9,0.009009009009009009,510149.5941887833,70.07007007007007,27104.131158185213
110,9,0.00909090909090909,514076.5381083563,70.7070707070707,27598.714416896233
109,9,0.009174311926605505,518110.00149631995,71.35575942915392,28106.968175144255
108,9,0.009259259259259259,522253.9094650205,72.01646090534979,28629.40100594422
107,9,0.009345794392523364,526512.370318611,72.6895119418484,29166.54535573218
106,9,0.009433962264150943,530889.6859301452,73.37526205450735,29718.95890194217
105,9,0.009523809523809525,535390.3628117914,74.07407407407408,30287.226001511717
104,9,0.009615384615384616,540019.1239316239,74.78632478632478,30871.959237343854
103,9,0.009708737864077669,544780.9213351347,75.51240560949299,31473.80107037002
102,9,0.00980392156862745,549680.9496347558,76.25272331154684,32093.42560553633
101,9,0.009900990099009901,554724.6604363406,77.00770077007701,32731.54048078075
100,9,0.01,559917.7777777778,77.77777777777777,33388.88888888889
99,9,0.010101010101010102,565266.3146617692,78.56341189674524,34066.25174301942
98,9,0.01020408163265306,570776.5907723634,79.36507936507937,34764.449997686155
97,9,0.010309278350515464,576455.2514731758,80.18327605956472,35484.34713808292
96,9,0.010416666666666666,582309.2881944445,81.01851851851852,36226.851851851854
95,9,0.010526315789473684,588346.0603262542,81.87134502923976,36992.92089873808
94,9,0.010638297872340425,594573.3187465419,82.74231678486998,37783.562195060615
93,9,0.010752688172043012,600999.2311249855,83.63201911589007,38599.8381315759
92,9,0.010869565217391304,607632.40915774,84.54106280193237,39442.86914513757
91,9,0.01098901098901099,614481.9379033665,85.47008547008548,40313.83756658482
90,9,0.011111111111111112,621557.4074074074,86.41975308641975,41213.99176954733
89,9,0.011235955056179775,628868.9468220903,87.39076154806492,42144.65064736496
88,9,0.011363636363636364,636427.2612488521,88.38383838383838,43107.20844811754
87,10,0.011494252873563218,616465.8937772494,80.45977011494253,39692.8260007927
86,10,0.011627906976744186,624552.3796646836,81.3953488372093,40620.60573282855
85,10,0.011764705882352941,632921.6262975779,82.35294117647058,41581.31487889273
84,10,0.011904761904761904,641587.074829932,83.33333333333334,42576.5306122449
83,10,0.012048192771084338,650562.977210045,84.33734939759037,43607.92567861809
82,10,0.012195121951219513,659864.4556811422,85.3658536585366,44677.275431290895
81,10,0.012345679012345678,669507.5674439871,86.41975308641975,45786.4654778235
80,10,0.0125,679509.375,87.5,46937.5
79,10,0.012658227848101266,689888.0227527639,88.60759493670886,48132.51081557443
78,10,0.01282051282051282,700662.8205128205,89.74358974358975,49373.76725838264
77,10,0.012987012987012988,711854.3346264125,90.9090909090909,50663.68696238827
76,10,0.013157894736842105,723484.487534626,92.10526315789473,52004.84764542936
75,10,0.013333333333333334,735576.6666666667,93.33333333333334,53400.0
74,10,0.013513513513513514,748155.8436815194,94.5945945945946,54852.08181154127
73,10,0.0136986301369863,761248.7051979734,95.89041095890411,56364.23343966973
72,10,0.013888888888888888,774883.7962962963,97.22222222222223,57939.81481481482
71,10,0.014084507042253521,789091.6782384447,98.59154929577464,59582.424122197976
70,10,0.014285714285714285,803905.1020408163,100.0,61295.91836734694
69,10,0.014492753623188406,819359.1997479522,101.44927536231884,63084.436042848145
68,10,0.014705882352941176,835491.6955017301,102.94117647058823,64952.42214532872
67,10,0.014925373134328358,852343.1387836934,104.47761194029852,66904.65582535086
66,10,0.015151515151515152,869957.1625344353,106.06060606060606,68946.28099173553
65,10,0.015384615384615385,888380.7692307692,107.6923076923077,71082.84023668639
64,11,0.015625,884937.3757102273,99.43181818181817,66654.82954545454
63,11,0.015873015873015872,905136.2571291142,101.01010101010101,68786.50450079022
62,11,0.016129032258064516,926309.3037555576,102.63929618768329,71022.13603254186
61,11,0.01639344262295082,948520.550438543,104.32190760059612,73368.5959297354
60,11,0.016666666666666666,971839.3939393939,106.06060606060606,75833.33333333333
59,11,0.01694915254237288,996341.1415215064,107.85824345146379,78424.43394009036
58,11,0.017241379310344827,1022107.6262025727,109.71786833855799,81150.68641227976
57,11,0.017543859649122806,1049227.8980945186,111.6427432216906,84021.65701334678
56,11,0.017857142857142856,1077799.0027829313,113.63636363636364,87047.77365491651
55,11,0.01818181818181818,1107926.8595041323,115.70247933884298,90240.4207362885
54,11,0.018518518518518517,1139727.2540216984,117.84511784511784,93612.04638982417
53,11,0.018867924528301886,1173326.9636557817,120.06861063464837,97176.28402213664
52,11,0.019230769230769232,1208865.034965035,122.37762237762237,100948.0903711673
51,11,0.0196078431372549,1246494.2382300512,124.77718360071302,104943.90269476775
50,11,0.02,1286382.7272727273,127.27272727272728,109181.81818181818
49,11,0.02040816326530612,1328715.938434743,129.87012987012986,113681.79925031237
48,11,0.020833333333333332,1373698.768939394,132.57575757575756,118465.9090909091
47,11,0.02127659574468085,1421558.0826371456,135.39651837524178,123558.58265772254
46,11,0.021739130434782608,1472545.600618663,138.3399209486166,128986.93933665578
45,11,0.022222222222222223,1526941.2457912457,141.4141414141414,134781.14478114477
44,12,0.022727272727272728,1566117.6308539945,132.57575757575756,129226.92837465565
43,12,0.023255813953488372,1628302.154317649,135.65891472868216,135305.1198846223
42,12,0.023809523809523808,1694945.9183673467,138.88888888888889,141822.56235827666
41,12,0.024390243902439025,1766487.4975213166,142.27642276422765,148822.62542137614
40,12,0.025,1843420.8333333333,145.83333333333334,156354.16666666666
39,12,0.02564102564102564,1926303.846153846,149.57264957264957,164472.38658777118
38,12,0.02631578947368421,2015768.65189289,153.50877192982458,173239.8430286242
37,12,0.02702702702702703,2112533.735086438,157.65765765765764,182727.66009252495
36,12,0.027777777777777776,2217418.5185185187,162.03703703703704,193016.97530864197
35,12,0.02857142857142857,2331360.8843537415,166.66666666666669,204200.68027210885
34,12,0.029411764705882353,2455438.3506343714,171.5686274509804,216385.52479815454
33,12,0.030303030303030304,2590893.8016528925,176.76767676767676,229694.67401285583
32,12,0.03125,2739166.9270833335,182.29166666666669,244270.83333333334
31,12,0.03225806451612903,2901932.8650711067,188.1720430107527,260280.0901838363
30,12,0.03333333333333333,3081150.0,194.44444444444446,277916.6666666666
29,12,0.034482758620689655,3279119.480776853,201.14942528735634,297408.8386841062
28,13,0.03571428571428571,3482534.222919937,192.30769230769232,294485.8712715855
27,13,0.037037037037037035,3726675.7993035773,199.43019943019942,316698.3222538778
26,13,0.038461538461538464,3999380.7692307695,207.10059171597632,341522.53072371415
25,13,0.04,4305297.692307692,215.3846153846154,369384.6153846154
24,13,0.041666666666666664,4650061.858974359,224.35897435897436,400801.28205128206
23,13,0.043478260869565216,5040557.881343609,234.11371237458195,436403.95521302894
22,13,0.045454545454545456,5485267.609663064,244.75524475524475,476970.756516211
21,13,0.047619047619047616,5994736.603872318,256.4102564102564,523469.38775510207
20,13,0.05,6582207.692307692,269.2307692307692,577115.3846153846
19,13,0.05263157894736842,7264493.703388024,283.4008097165992,639452.3758789686
18,13,0.05555555555555555,8063198.433048433,299.14529914529913,712464.3874643875
17,13,0.058823529411764705,9006454.232100079,316.7420814479638,798735.6933723716
16,13,0.0625,10131442.067307692,336.53846153846155,901682.6923076924
15,13,0.06666666666666667,11488124.358974358,358.974358974359,1025897.4358974359
14,13,0.07142857142857142,13144906.67189953,384.61538461538464,1177668.759811617
13,14,0.07692307692307693,15183721.42857143,384.61538461538464,1268237.5316990702
12,14,0.08333333333333333,17769138.095238097,416.66666666666663,1488392.857142857
11,14,0.09090909090909091,21089506.552538373,454.54545454545456,1771280.9917355373
10,14,0.1,25452721.42857143,500.0,2143214.2857142854
9,14,0.1111111111111111,31346684.39153439,555.5555555555555,2645899.470899471
8,14,0.125,39582158.928571425,625.0,3348660.7142857146
7,14,0.14285714285714285,51587803.06122448,714.2857142857143,4373688.04664723
6,14,0.16666666666666666,70075388.0952381,833.3333333333333,5952976.19047619
5,14,0.2,100719721.42857143,1000.0,8572142.857142856
4,14,0.25,157102471.42857143,1250.0,13393750.0
3,14,0.3333333333333333,278850388.0952381,1666.6666666666665,23810714.285714287
2,14,0.5,626508721.4285715,2500.0,53573214.28571429
1,15,1.0,2502771816.6666665,4666.666666666667,200003333.33333334


==> csvdata/estimates_data_5_100000.csv <==
k2,k1,data_complexity,join_complexity,get_complexity,store_complexity
2000,11,0.0005,2353877.022727273,31.81818181818182,6840.909090909091
1999,11,0.0005002501250625312,2353946.322760043,31.834098867615623,6847.743759095883
1998,11,0.0005005005005005005,2354015.7234903486,31.85003185003185,6854.588686420519
1997,11,0.000500751126690035,2354085.2251165477,31.865980789365867,6861.443893431534
1996,11,0.000501002004008016,2354154.8278374933,31.88194570960102,6868.309400728949
1995,11,0.0005012531328320802,2354224.53185253,31.89792663476874,6875.185228964414
1994,11,0.0005015045135406219,2354294.3373614964,31.913923588948663,6882.071398841368
1993,11,0.0005017561465127947,2354364.24456473,31.92993659626876,6888.967931115196
1992,11,0.000502008032128514,2354434.2536630644,31.94596568090544,6895.874846593383
1991,11,0.0005022601707684581,2354504.3648578324,31.9620108670837,6902.792166135675
1990,11,0.0005025125628140704,2354574.578350868,31.978072179077202,6909.71991065423
1989,11,0.0005027652086475615,2354644.8943445086,31.994149641208466,6916.658101113784
1988,11,0.0005030181086519115,2354715.3130415934,32.010243277848915,6923.606758531802
1987,11,0.0005032712632108706,2354785.8346454683,32.02635311341904,6930.565903978642
1986,11,0.0005035246727089627,2354856.459359986,32.04247917238854,6937.535558577718
1985,11,0.0005037783375314861,2354927.1873895065,32.0586214792764,6944.515743505649
1984,11,0.0005040322580645161,2354998.0189389014,32.07478005865103,6951.506479992432
1983,11,0.0005042864346949068,2355068.954213552,32.090954935130426,6958.5077893215985
1982,11,0.0005045408678102926,2355139.9934193543,32.10714613338226,6965.519692830373
1981,11,0.0005047955577990914,2355211.1367627173,32.123353678124,6972.542211909844
1980,11,0.000505050505050505,2355282.3844505665,32.13957759412305,6979.575368005119
1979,11,0.0005053057099545225,2355353.7366903457,32.15581790619689,6986.619182615497
1978,11,0.0005055611729019212,2355425.193690017,32.172074639213164,6993.673677294621
1977,11,0.0005058168942842691,2355496.7556580636,32.18834781808985,7000.738873650652
1976,11,0.0005060728744939271,2355568.4228034914,32.204637467795365,7007.814793346437
1975,11,0.0005063291139240507,2355640.195335829,32.22094361334867,7014.901458099664
1974,11,0.0005065856129685917,2355712.0734651326,32.237266279819465,7021.998889683039
1973,11,0.0005068423720223011,2355784.057401983,32.25360549232825,7029.107109924449
1972,11,0.0005070993914807302,2355856.147357492,32.26996127604647,7036.22614070713
1971,11,0.0005073566717402334,2355928.3435432985,32.28633365619667,7043.356003969836
1970,11,0.0005076142131979696,2356000.6461715773,32.30272265805261,7050.496721707008
1969,11,0.0005078720162519045,2356073.055455033,32.319128306939376,7057.648315968944
1968,11,0.0005081300813008131,2356145.571606908,32.335550628233555,7064.810808861969
1967,11,0.0005083884087442806,2356218.1948409798,32.35198964736331,7071.984222548605
1966,11,0.000508646998982706,2356290.9253715645,32.368445389808564,7079.168579247748
1965,11,0.0005089058524173028,2356363.7634135187,32.38491788110109,7086.363901234829
1964,11,0.0005091649694501018,2356436.7091822405,32.40140714682467,7093.570210841999
1963,11,0.0005094243504839531,2356509.7628936702,32.417913212615204,7100.787530458294
1962,11,0.0005096839959225281,2356582.924764294,32.43443610416087,7108.015882529812
1961,11,0.0005099439061703213,2356656.1950111454,32.45097584720226,7115.255289559889
1960,11,0.0005102040816326531,2356729.5738518042,32.467532467532465,7122.505774109272
1959,11,0.0005104645227156713,2356803.0615044017,32.484105990997264,7129.767358796295
1958,11,0.0005107252298263534,2356876.6581876194,32.500696443495215,7137.040066297057
1957,11,0.000510986203372509,2356950.3641206934,32.51730385097784,7144.3239193455975
1956,11,0.0005112474437627812,2357024.179523414,32.53392823944971,7151.618940734075
1955,11,0.0005115089514066496,2357098.104616128,32.55056963496861,7158.925153312945
1954,11,0.0005117707267144319,2357172.13961974,32.567228063645665,7166.242579991141
1953,11,0.0005120327700972862,2357246.284755717,32.583903551645484,7173.571243736251
1952,11,0.0005122950819672131,2357320.5402460853,32.60059612518629,7180.911167574699
1951,11,0.0005125576627370579,2357394.9063134347,32.617305810540046,7188.262374591928
1950,11,0.0005128205128205128,2357469.383180922,32.634032634032636,7195.62488793258
1949,11,0.000513083632632119,2357543.9710722687,32.650776622043935,7202.998730800677
1948,11,0.000513347022587269,2357618.6702117673,32.667537801008024,7210.383926459805
1947,11,0.0005136106831022085,2357693.480824278,32.68431619741327,7217.780498233298
1946,11,0.0005138746145940391,2357768.4031352354,32.701111837802486,7225.188469504425
1945,11,0.0005141388174807198,2357843.4373706467,32.71792474877307,7232.6078637165665
1944,11,0.00051440329218107,2357918.5837570955,32.73475495697718,7240.03870437341
1943,11,0.000514668039114771,2357993.842521742,32.75160248912179,7247.481015039129
1942,11,0.0005149330587023687,2358069.213892326,32.76846737196892,7254.934819338574
1941,11,0.0005151983513652757,2358144.6980971685,32.78534963233572,7262.4001409574585
1940,11,0.0005154639175257732,2358220.295365173,32.80224929709466,7269.877003642547
1939,11,0.0005157297576070139,2358296.0059258267,32.81916639317362,7277.365431201846
1938,11,0.0005159958720330237,2358371.830009205,32.836100947556055,7284.86544750479
1937,11,0.0005162622612287042,2358447.767845969,32.853052987281174,7292.377076482436
1936,11,0.0005165289256198347,2358523.819667373,32.87002253944403,7299.900342127648
1935,11,0.0005167958656330749,2358599.9857052593,32.88700963119568,7307.435268495301
1934,11,0.000517063081695967,2358676.266192066,32.90401428974335,7314.981879702456
1933,12,0.0005173305742369374,2169358.7219668874,30.177616830488013,6712.32851660119
1932,12,0.0005175983436853002,2169435.2320512324,30.193236714975846,6719.267732297708
1931,12,0.0005178663904712584,2169511.8572853915,30.208872777490072,6726.217725762883
1930,12,0.0005181347150259067,2169588.597904194,30.22452504317789,6733.178519333853
1929,12,0.0005184033177812338,2169665.4541430743,30.24019353723864,6740.150135405657
1928,12,0.0005186721991701245,2169742.42623807,30.25587828492393,6747.132596431421
1927,12,0.0005189413596263622,2169819.514425825,30.271579311537796,6754.125924922533
1926,12,0.0005192107995846313,2169896.718943592,30.28729664243683,6761.130143448831
1925,12,0.0005194805194805195,2169974.0400292347,30.303030303030305,6768.145274638781
1924,12,0.0005197505197505198,2170051.4779212284,30.31878031878032,6775.171341179657
1923,12,0.0005200208008320333,2170129.0328586623,30.33454671520194,6782.208365817732
1922,12,0.0005202913631633715,2170206.7050812417,30.350329517863337,6789.256371358457
1921,12,0.0005205622071837585,2170284.4948292896,30.36612875238591,6796.315380666647
1920,12,0.0005208333333333333,2170362.40234375,30.381944444444443,6803.385416666666
1919,12,0.0005211047420531526,2170440.427866187,30.39777661976724,6810.466502342618
1918,12,0.0005213764337851929,2170518.571638789,30.413625304136254,6817.558660738524
1917,12,0.0005216484089723526,2170596.833904371,30.429490523387237,6824.661914958519
1916,12,0.0005219206680584551,2170675.214906374,30.445372303409883,6831.776288167038
1915,12,0.0005221932114882506,2170753.7148888693,30.461270670147954,6838.901803588999
1914,12,0.0005224660397074191,2170832.3340965593,30.47718564959944,6846.038484510001
1913,12,0.0005227391531625719,2170911.072774781,30.493117267816693,6853.1863542765095
1912,12,0.0005230125523012552,2170989.9311695057,30.509065550906556,6860.345436296049
1911,12,0.0005232862375719519,2171068.909527342,30.525030525030527,6867.515754037396
1910,12,0.0005235602094240838,2171148.0080955382,30.541012216404887,6874.697331030765
1909,12,0.0005238344683080147,2171227.2271219846,30.557010651300857,6881.890190868012
1908,12,0.0005241090146750524,2171306.566855214,30.573025856044723,6889.094357202818
1907,12,0.0005243838489774515,2171386.027544405,30.589057857018005,6896.309853750893
1906,12,0.0005246589716684155,2171465.6094393837,30.60510668065757,6903.536704290165
1905,12,0.0005249343832020997,2171545.3127906257,30.62117235345582,6910.774932660976
1904,12,0.0005252100840336134,2171625.1378492573,30.637254901960784,6918.024562766283
1903,12,0.0005254860746190226,2171705.0848670593,30.65335435277632,6925.285618571851
1902,12,0.0005257623554153522,2171785.1540964684,30.669470732562218,6932.558124106453
1901,12,0.0005260389268805891,2171865.345790577,30.685604068034365,6939.84210346207
1900,12,0.0005263157894736842,2171945.6602031393,30.701754385964914,6947.13758079409
1899,12,0.000526592943654555,2172026.0975885703,30.717921713182378,6954.444580321508
1898,12,0.0005268703898840885,2172106.6582019487,30.734106076571827,6961.763126327123
1897,12,0.0005271481286241434,2172187.34229902,30.75030750307503,6969.09324315775
1896,12,0.0005274261603375527,2172268.150136196,30.76652601969058,6976.434955224412
1895,12,0.0005277044854881266,2172349.081970561,30.782761653474054,6983.7882870025505
1894,12,0.0005279831045406547,2172430.1380598694,30.79901443153819,6991.153263032225
1893,12,0.0005282620179609086,2172511.318662551,30.815284381053004,6998.5299079183205
1892,12,0.0005285412262156448,2172592.6240377123,30.83157152924595,7005.918246330754
1891,12,0.0005288207297726071,2172674.0544451377,30.84787590340208,7013.318303004677
1890,12,0.0005291005291005291,2172755.6101452927,30.864197530864196,7020.730102740685
1889,12,0.0005293806246691371,2172837.2913993257,30.880536439032998,7028.153670405027
1888,12,0.0005296610169491525,2172919.09846907,30.896892655367232,7035.589030929809
1887,12,0.0005299417064122947,2173001.031617047,30.913266207383856,7043.0362093132135
1886,12,0.0005302226935312832,2173083.0911064656,30.929657122658185,7050.495230619695
1885,12,0.0005305039787798408,2173165.277201228,30.94606542882405,7057.966119980206
1884,12,0.0005307855626326964,2173247.5901659294,30.962491153573957,7065.448902592398
1883,12,0.0005310674455655868,2173330.0302658617,30.978934324659235,7072.943603720838
1882,12,0.0005313496280552603,2173412.597767014,30.995394969890185,7080.450248697224
1881,12,0.000531632110579479,2173495.292936076,31.011873117136275,7087.968862920597
1880,12,0.0005319148936170213,2173578.1160404407,31.02836879432624,7095.499471857553
1879,12,0.0005321979776476849,2173661.0673482046,31.04488202944829,7103.042101042464
1878,12,0.0005324813631522897,2173744.147128173,31.06141285055023,7110.596776077694
1877,12,0.0005327650506126798,2173827.355649859,31.077961285739654,7118.16352263381
1876,12,0.0005330490405117271,2173910.6931834887,31.094527363184078,7125.742366449809
1875,12,0.0005333333333333334,2173994.16,31.11111111111111,7133.333333333334
1874,12,0.0005336179295624333,2174077.7563710487,31.127712557808607,7140.936449160885
1873,12,0.0005339028296849973,2174161.4825690086,31.144331731624845,7148.551739878057
1872,12,0.0005341880341880342,2174245.3388669733,31.16096866096866,7156.179231499744
1871,12,0.0005344735435595938,2174329.325538761,31.177623374309636,7163.818950110374
1870,12,0.0005347593582887701,2174413.442858913,31.194295900178254,7171.470921864127
1869,12,0.0005350454788657035,2174497.6911027003,31.210986267166042,7179.135172985156
1868,12,0.0005353319057815846,2174582.0705461227,31.22769450392577,7186.811729767816
1867,12,0.0005356186395286556,2174666.581465912,31.244420639171576,7194.500618576892
1866,12,0.0005359056806002144,2174751.2241395353,31.26116470167917,7202.201865847816
1865,12,0.0005361930294906167,2174835.9988451963,31.27792672028597,7209.915498086907
1864,12,0.000536480686695279,2174920.9058618383,31.294706723891274,7217.641541871589
1863,12,0.0005367686527106817,2175005.945469145,31.31150474145643,7225.380023850623
1862,12,0.0005370569280343716,2175091.1179475463,31.328320802005013,7233.130970744339
1861,12,0.0005373455131649651,2175176.4235782167,31.34515493462296,7240.894409344865
1860,12,0.0005376344086021505,2175261.86264308,31.36200716845878,7248.67036651636
1859,12,0.0005379236148466917,2175347.4354248117,31.378877532723685,7256.458869195246
1858,12,0.0005382131324004305,2175433.1422068398,31.395766056691784,7264.259944390436
1857,12,0.0005385029617662897,2175518.9832733497,31.41267276970023,7272.07361918358
1856,12,0.0005387931034482759,2175604.9589092843,31.429597701149426,7279.899920729291
1855,12,0.0005390835579514825,2175691.0694003482,31.446540880503143,7287.738876255379
1854,12,0.0005393743257820927,2175777.3150330083,31.463502337288745,7295.590513063099
1853,12,0.0005396654074473826,2175863.696094498,31.480482101097316,7303.454858527378
1852,12,0.0005399568034557236,2175950.212872819,31.497480201583873,7311.33194009706
1851,12,0.0005402485143165856,2176036.8656567433,31.514496668467494,7319.221785295142
1850,12,0.0005405405405405405,2176123.6547358166,31.53153153153153,7327.124421719016
1849,12,0.0005408328826392645,2176210.5804003607,31.54858482062376,7335.039877040713
1848,12,0.0005411255411255411,2176297.642941474,31.565656565656568,7342.96817900714
1847,12,0.0005414185165132648,2176384.8426510375,31.58274679660711,7350.909355440328
1846,12,0.0005417118093174431,2176472.1798217143,31.599855543517513,7358.863434237674
1845,12,0.0005420054200542005,2176559.654746954,31.616982836495033,7366.830443372184
1844,12,0.0005422993492407809,2176647.2677209936,31.63412870571222,7374.810410892728
1843,12,0.0005425935973955507,2176735.0190388625,31.651293181407127,7382.8033649242725
1842,12,0.0005428881650380022,2176822.908996382,31.66847629388346,7390.809333668143
1841,12,0.0005431830526887561,2176910.93789017,31.685678073510772,7398.828345402265
1840,12,0.0005434782608695652,2176999.106017643,31.702898550724637,7406.860428481412
1839,12,0.000543773790103317,2177087.4136770195,31.720137756026823,7414.905611337462
1838,12,0.000544069640914037,2177175.8611673205,31.737395719985493,7422.9639224796465
1837,12,0.0005443658138268917,2177264.4487883737,31.75467247323535,7431.035390494806
1836,12,0.0005446623093681918,2177353.176840816,31.771968046477852,7439.120044047636
1835,12,0.0005449591280653951,2177442.0456260964,31.789282470481382,7447.21791188095
1834,12,0.0005452562704471102,2177531.0554464776,31.806615776081426,7455.329022815932
1833,12,0.0005455537370430987,2177620.2066050395,31.82396799418076,7463.453405752392
1832,12,0.0005458515283842794,2177709.499405681,31.841339155749637,7471.591089669025
1831,12,0.0005461496450027307,2177798.9341531247,31.85872929182596,7479.742103623667
1830,12,0.000546448087431694,2177888.5111529157,31.876138433515486,7487.906476753561
1829,12,0.0005467468562055768,2177978.2307114294,31.89356661199198,7496.084238275608
1828,12,0.0005470459518599562,2178068.09313587,31.911013858497448,7504.275417486637
1827,12,0.0005473453749315818,2178158.098734275,31.928480204342275,7512.480043763663
1826,12,0.000547645125958379,2178248.2478155177,31.94596568090544,7520.698146564151
1825,12,0.000547945205479452,2178338.54068931,31.963470319634702,7528.929755426284
1824,12,0.0005482456140350877,2178428.977666205,31.980994152046783,7537.174899969221
1823,12,0.0005485463521667581,2178519.5590575994,31.99853720972756,7545.433609893373
1822,12,0.0005488474204171241,2178610.2851757375,32.01609952433223,7553.705914980663
1821,12,0.0005491488193300384,2178701.1563337124,32.033681127585574,7561.991845094798
1820,12,0.0005494505494505495,2178792.1728454693,32.05128205128205,7570.29143018154
1819,12,0.0005497526113249038,2178883.3350258097,32.068902327286054,7578.604700268973
1818,12,0.00055005500550055,2178974.6431903914,32.08654198753209,7586.931685467776
1817,12,0.000550357732526142,2179066.0976557345,32.10420106402495,7595.272415971501
1816,12,0.0005506607929515419,2179157.6987392213,32.121879588839946,7603.626922056835
1815,12,0.0005509641873278236,2179249.446759101,32.13957759412305,7611.995234083889
1814,12,0.0005512679162072767,2179341.3420344926,32.15729511209114,7620.377382496464
1813,12,0.0005515719801434088,2179433.384885386,32.17503217503217,7628.77339782233
1812,12,0.0005518763796909492,2179525.5756326476,32.19278881530537,7637.1833106735085
1811,12,0.0005521811154058532,2179617.9145980203,32.210565065341434,7645.607151746545
1810,12,0.0005524861878453039,2179710.4021041277,32.22836095764273,7654.044951822797
1809,12,0.000552791597567717,2179803.0384744783,32.24617652478349,7662.496741768708
1808,12,0.0005530973451327434,2179895.824033466,32.26401179941003,7670.96255253609
1807,12,0.0005534034311012728,2179988.7591063753,32.281866814240914,7679.442415162416
1806,12,0.0005537098560354374,2180081.844019382,32.299741602067186,7687.9363607710975
1805,12,0.000554016620498615,2180175.0790995564,32.31763619575254,7696.444420571768
1804,12,0.0005543237250554324,2180268.4646748705,32.335550628233555,7704.966625860574
1803,12,0.0005546311702717693,2180362.001074194,32.353484932519876,7713.503008020465
1802,12,0.0005549389567147614,2180455.688627303,32.37143914169442,7722.0535985214765
1801,12,0.000555247084952804,2180549.5276648803,32.389413288913566,7730.618428921026
1800,12,0.0005555555555555556,2180643.5185185187,32.407407407407405,7739.197530864197
1799,12,0.0005558643690939411,2180737.661520724,32.425421530479895,7747.790936084043
1798,12,0.0005561735261401557,2180831.95700492,32.44345569150909,7756.398676401868
1797,12,0.0005564830272676684,2180926.405305448,32.46150992394732,7765.020783727532
1796,12,0.0005567928730512249,2181021.0067575723,32.479584261321456,7773.657290059739
1795,12,0.0005571030640668524,2181115.7616974832,32.49767873723306,7782.308227486338
1794,12,0.0005574136008918618,2181210.670462299,32.515793385358606,7790.973628184622
1793,12,0.0005577244841048522,2181305.73339007,32.53392823944971,7799.653524421624
1792,12,0.0005580357142857143,2181400.950819781,32.55208333333333,7808.347948554422
1791,12,0.0005583472920156337,2181496.3230913547,32.570258700911964,7817.056933030435
1790,12,0.0005586592178770949,2181591.850545655,32.588454376163874,7825.780510387732
1789,12,0.0005589714924538849,2181687.5335244895,32.60667039314328,7834.518713255332
1788,12,0.0005592841163310962,2181783.3723706137,32.62490678598061,7843.271574353508
1787,12,0.0005595970900951316,2181879.3674277333,32.64316358888267,7852.039126494098
1786,12,0.0005599104143337066,2181975.519040507,32.66144083613288,7860.821402580813
1785,12,0.0005602240896358543,2182071.827554551,32.6797385620915,7869.618435609537
1784,12,0.0005605381165919282,2182168.2933164416,32.69805680119581,7878.430258668651
1783,12,0.0005608524957936063,2182264.916673718,32.71639558796036,7887.256904939329
1782,12,0.0005611672278338945,2182361.6979748853,32.73475495697718,7896.098407695864
1781,12,0.0005614823133071309,2182458.6375694196,32.75313494291596,7904.954800305973
1780,12,0.0005617977528089888,2182555.735807768,32.77153558052434,7913.8261162311155
1779,12,0.0005621135469364812,2182652.9930413566,32.78995690462807,7922.712389026811
1778,12,0.0005624296962879641,2182750.4096225877,32.808398950131235,7931.613652342951
1777,12,0.0005627462014631402,2182847.985904849,32.826861752016505,7940.529939924125
1776,12,0.0005630630630630631,2182945.7222425127,32.84534534534534,7949.461285609934
1775,12,0.0005633802816901409,2183043.618990941,32.863849765258216,7958.407723335317
1774,12,0.0005636978579481398,2183141.676506488,32.88237504697482,7967.3692871308685
1773,12,0.0005640157924421884,2183239.8951465054,32.90092122579432,7976.346011123168
1772,12,0.000564334085778781,2183338.275269343,32.91948833709556,7985.337929535098
1771,13,0.000564652738565782,2023180.4069779434,30.404378230465188,7379.395455402624
1770,13,0.0005649717514124294,2023279.1111454857,30.421555845284658,7387.723834147276
1769,13,0.0005652911249293386,2023377.9778769284,30.43875288081054,7396.066333817523
1768,13,0.0005656108597285068,2023477.0075346532,30.45596936999652,7404.42298636234
1767,13,0.0005659309564233164,2023576.2004820574,30.47320534587088,7412.793823821118
1766,13,0.0005662514156285391,2023675.557083559,30.49046084153672,7421.178878323971
1765,13,0.0005665722379603399,2023775.0777045984,30.50773589017215,7429.578182092045
1764,13,0.0005668934240362812,2023874.762711643,30.525030525030527,7437.991767437831
1763,13,0.0005672149744753262,2023974.6124721908,30.54234477944064,7446.419666765471
1762,13,0.0005675368898978433,2024074.6273547725,30.559678686806947,7454.861912571073
1761,13,0.0005678591709256105,2024174.807728957,30.577032280609792,7463.318537443023
1760,13,0.0005681818181818182,2024275.1539653528,30.594405594405593,7471.789574062301
1759,13,0.0005685048322910744,2024375.6664356133,30.611798661827088,7480.2750552027965
1758,13,0.0005688282138794084,2024476.3455124397,30.62921151658353,7488.775013731623
1757,13,0.0005691519635742744,2024577.1915695837,30.646644192460926,7497.289482609444
1756,13,0.0005694760820045558,2024678.204981853,30.66409672332224,7505.81849489078
1755,13,0.0005698005698005698,2024779.3861251127,30.681569143107602,7514.362083724345
1754,13,0.0005701254275940707,2024880.7353762903,30.699061485834577,7522.920282353355
1753,13,0.0005704506560182544,2024982.2531133792,30.716573785598314,7531.493124115859
1752,13,0.0005707762557077625,2025083.9397154418,30.734106076571827,7540.080642445063
1751,13,0.0005711022272986865,2025185.7955626138,30.751658393006192,7548.682870869654
1750,13,0.0005714285714285715,2025287.8210361067,30.76923076923077,7557.299843014129
1749,13,0.0005717552887364208,2025390.016518213,30.78682323965343,7565.931592599122
1748,13,0.0005720823798627002,2025492.3823923094,30.80443583876078,7574.578153441738
1747,13,0.0005724098454493417,2025594.919042859,30.8220686011184,7583.239559455881
1746,13,0.000572737686139748,2025697.6268554172,30.839721561371046,7591.915844652586
1745,13,0.0005730659025787965,2025800.5062166345,30.857394754242893,7600.607043140355
1744,13,0.0005733944954128441,2025903.5575142598,30.875088214537755,7609.313189125494
1743,13,0.0005737234652897303,2026006.7811371451,30.892801977139328,7618.034316912445
1742,13,0.000574052812858783,2026110.1774752485,30.910536077011393,7626.770460904129
1741,13,0.0005743825387708214,2026213.7469196378,30.928290549198074,7635.521655602281
1740,13,0.0005747126436781609,2026317.4898624958,30.94606542882405,7644.287935607793
1739,13,0.0005750431282346176,2026421.4066971221,30.963860751094796,7653.0693356210595
1738,13,0.0005753739930955121,2026525.4978179384,30.981676551296808,7661.865890442313
1737,13,0.0005757052389176742,2026629.763620492,30.99951286479784,7670.6776349719785
1736,13,0.000576036866359447,2026734.2045014596,31.017369727047146,7679.504604211011
1735,13,0.0005763688760806917,2026838.8208586504,31.035247173575705,7688.34683326125
1734,13,0.0005767012687427913,2026943.6130910113,31.05314523999645,7697.204357325764
1733,13,0.0005770340450086555,2027048.5815986304,31.071063962004526,7706.077211709204
1732,13,0.0005773672055427252,2027153.7267827403,31.08900337537751,7714.965431818154
1731,13,0.0005777007510109763,2027259.0490457232,31.10696351597565,7723.869053161485
1730,13,0.0005780346820809249,2027364.5487911133,31.124944419742107,7732.78811135071
1729,13,0.000578368999421631,2027470.226423602,31.142946122703208,7741.722642100338
1728,13,0.0005787037037037037,2027576.0823490424,31.16096866096866,7750.672681228237
1727,13,0.0005790387955993051,2027682.1169744509,31.179012070731815,7759.638264655987
1726,13,0.0005793742757821553,2027788.330708014,31.1970763882699,7768.619428409243
1725,13,0.0005797101449275362,2027894.7239590907,31.21516164994426,7777.616208618099
1724,13,0.000580046403712297,2028001.297138217,31.233267892200605,7786.62864151745
1723,13,0.0005803830528148578,2028108.0506571096,31.251395151569266,7795.656763447357
1722,13,0.0005807200929152149,2028214.9849286715,31.269543464665418,7804.7006108534115
1721,13,0.0005810575246949448,2028322.1003669936,31.287712868189338,7813.760220287108
1720,13,0.0005813953488372093,2028429.3973873612,31.305903398926656,7822.835628406207
1719,13,0.0005817335660267597,2028536.8764062563,31.324115093748603,7831.926871975116
1718,13,0.0005820721769499418,2028644.5378413633,31.34234798961225,7841.033987865252
1717,13,0.0005824111822947001,2028752.3821115722,31.36060212356077,7850.15701305542
1716,13,0.0005827505827505828,2028860.409636983,31.378877532723685,7859.295984632187
1715,13,0.0005830903790087463,2028968.6208389099,31.397174254317115,7868.450939790263
1714,13,0.0005834305717619603,2029077.0161398859,31.415492325644017,7877.621915832874
1713,13,0.0005837711617046118,2029185.5959636662,31.43383178409448,7886.808950172147
1712,13,0.0005841121495327102,2029294.3607352339,31.452192667145937,7896.0120803294885
1711,13,0.0005844535359438924,2029403.310880802,31.47057501236344,7905.231343935968
1710,13,0.0005847953216374269,2029512.4468278207,31.48897885739991,7914.466778732707
1709,13,0.0005851375073142189,2029621.7690049787,31.507404239996397,7923.718422571259
1708,13,0.000585480093676815,2029731.27784221,31.525851197982348,7932.986313414001
1707,13,0.0005858230814294083,2029840.9737706962,31.54431976927583,7942.270489334527
1706,13,0.0005861664712778429,2029950.8572228723,31.56280999188385,7951.57098851803
1705,13,0.0005865102639296188,2030060.9286324307,31.58132190390255,7960.887849261702
1704,13,0.0005868544600938967,2030171.1884343256,31.599855543517513,7970.221109975127
1703,13,0.0005871990604815032,2030281.637064777,31.61841094900402,7979.570809180675
1702,13,0.0005875440658049354,2030392.2749612755,31.63698815872729,7988.936985513903
1701,13,0.0005878894767783657,2030503.102562587,31.655587211142766,7998.319677723949
1700,13,0.000588235294117647,2030614.1203087568,31.67420814479638,8007.718924673942
1699,13,0.0005885815185403178,2030725.3286411143,31.692850998324808,8017.134765341393
1698,13,0.0005889281507656066,2030836.728002277,31.71151581045574,8026.567238818609
1697,13,0.0005892751915144372,2030948.3188361556,31.73020262000816,8036.016384313094
1696,13,0.0005896226415094339,2031060.1015879589,31.748911465892597,8045.482241147958
1695,13,0.0005899705014749262,2031172.0767041973,31.767642387111415,8054.964848762327
1694,13,0.0005903187721369539,2031284.2446326884,31.786395422759057,8064.464246711751
1693,13,0.0005906674542232723,2031396.6058225601,31.80517061202235,8073.980474668621
1692,13,0.000591016548463357,2031509.160724258,31.82396799418076,8083.513572422581
1691,13,0.0005913660555884093,2031621.9097895466,31.84278760860665,8093.063579880943
1690,13,0.000591715976331361,2031734.853471517,31.861629494765587,8102.630537069107
1689,13,0.0005920663114268798,2031847.9922245895,31.880493692216604,8112.21448413098
1688,13,0.0005924170616113745,2031961.326504519,31.899380240612466,8121.815461329398
1687,13,0.0005927682276229994,2032074.8567684004,31.91828917969997,8131.433509046547
1686,13,0.0005931198102016608,2032188.5834746722,31.93722054932019,8141.068667784389
1685,13,0.0005934718100890207,2032302.507083122,31.956174389408808,8150.720978165087
1684,13,0.0005938242280285036,2032416.6280548908,31.975150739996348,8160.390480931439
1683,13,0.0005941770647653001,2032530.9468524787,31.994149641208466,8170.077216947302
1682,13,0.0005945303210463733,2032645.4639397485,32.01317113326626,8179.781227198025
1681,13,0.000594883997620464,2032760.179781931,32.03221525648652,8189.502552790885
1680,13,0.0005952380952380953,2032875.0948456305,32.05128205128205,8199.241234955522
1679,13,0.0005955926146515784,2032990.2095988288,32.07037155816191,8208.997315044371
1678,13,0.0005959475566150178,2033105.5245108907,32.08948381773173,8218.770834533114
1677,13,0.0005963029218843172,2033221.0400525685,32.108618870694,8228.561835021108
1676,13,0.0005966587112171838,2033336.756696007,32.12777675784836,8238.37035823183
1675,13,0.0005970149253731343,2033452.6749147489,32.146957520091846,8248.196446013331
1674,13,0.0005973715651135006,2033568.7951837392,32.16616119841926,8258.040140338671
1673,13,0.0005977286312014345,2033685.1179793302,32.1853878339234,8267.901483306376
1672,13,0.0005980861244019139,2033801.6437792878,32.204637467795365,8277.78051714088
1671,13,0.0005984440454817474,2033918.3730627946,32.223910141324865,8287.677284192987
1670,13,0.0005988023952095808,2034035.306310456,32.2432058959005,8297.591826940316
1669,13,0.0005991611743559018,2034152.4440043054,32.26252477301009,8307.524187987765
1668,13,0.0005995203836930455,2034269.7866278088,32.281866814240914,8317.47441006796
1667,13,0.0005998800239952009,2034387.334665871,32.301232061280054,8327.442536041728
1666,13,0.0006002400960384153,2034505.0886048388,32.32062055591467,8337.428608898541
1665,13,0.0006006006006006006,2034623.0489325083,32.34003234003234,8347.432671756997
1664,13,0.0006009615384615385,2034741.2161381287,32.3594674556213,8357.454767865273
1663,13,0.0006013229104028864,2034859.5907124078,32.3789259447708,8367.494940601597
1662,13,0.0006016847172081829,2034978.1731475177,32.398407849671386,8377.553233474724
1661,13,0.0006020469596628537,2035096.9639370998,32.417913212615204,8387.629690124397
1660,13,0.0006024096385542169,2035215.9635762698,32.437442075996294,8397.724354321828
1659,13,0.0006027727546714888,2035335.1725616232,32.45699448231094,8407.83726997017
1658,13,0.0006031363088057901,2035454.5913912407,32.476570474157924,8417.968481104994
1657,13,0.0006035003017501509,2035574.2205646937,32.49617009423889,8428.118031894772
1656,13,0.0006038647342995169,2035694.0605830492,32.515793385358606,8438.285966641355
1655,13,0.0006042296072507553,2035814.1119488757,32.535440390425286,8448.47232978046
1654,13,0.0006045949214026602,2035934.375166248,32.555111152450934,8458.677165882153
1653,13,0.0006049606775559589,2036054.8507407538,32.57480571455163,8468.90051965134
1652,13,0.0006053268765133172,2036175.5391794974,32.59452411994785,8479.142435928254
1651,13,0.0006056935190793458,2036296.4409911067,32.61426641196478,8489.402959688941
1650,13,0.0006060606060606061,2036417.5566857385,32.634032634032636,8499.682136045772
1649,13,0.0006064281382656155,2036538.886775083,32.65382282968699,8509.98001024792
1648,13,0.0006067961165048543,2036660.4317723704,32.673637042569084,8520.296627681868
1647,13,0.0006071645415907711,2036782.1921923761,32.69347531642614,8530.632033871903
1646,13,0.0006075334143377885,2036904.1685514266,32.71333769511169,8540.986274480632
1645,13,0.0006079027355623101,2037026.3613674045,32.733224222585925,8551.359395309471
1644,13,0.0006082725060827251,2037148.7711597546,32.75313494291596,8561.751442299155
1643,13,0.0006086427267194157,2037271.3984494898,32.773069900276234,8572.162461530255
1642,13,0.0006090133982947625,2037394.243759196,32.79302913894875,8582.592499223683
1641,13,0.0006093845216331506,2037517.3076130387,32.813012703323494,8593.041601741206
1640,13,0.0006097560975609756,2037640.5905367683,32.833020637898684,8603.50981558596
1639,13,0.0006101281269066504,2037764.0930577258,32.853052987281174,8613.99718740297
1638,13,0.0006105006105006105,2037887.8157048486,32.87310979618672,8624.503763979672
1637,13,0.0006108735491753207,2038011.7590086767,32.893191109440345,8635.029592246427
1636,13,0.0006112469437652812,2038135.9235013586,32.91329697197668,8645.574719277052
1635,13,0.0006116207951070336,2038260.3097166559,32.933427428840275,8656.139192289347
1634,13,0.0006119951040391676,2038384.918189951,32.95358252518595,8666.723058645623
1633,14,0.000612369871402327,1901147.1120956147,30.61849357011635,8057.517339720851
1632,14,0.0006127450980392157,1901272.1666975613,30.637254901960784,8067.38136431043
1631,14,0.0006131207847946045,1901397.4451734312,30.656039239730227,8077.26352975306
1630,14,0.0006134969325153375,1901522.9480651456,30.67484662576687,8087.163880569729
1629,14,0.0006138735420503376,1901648.6759162762,30.693677102516883,8097.082461418105
1628,14,0.0006142506142506142,1901774.6292720493,30.71253071253071,8107.019317093027
1627,14,0.0006146281499692685,1901900.8086793546,30.73140749846343,8116.974492527025
1626,14,0.0006150061500615006,1902027.2146867488,30.75030750307503,8126.948032790819
1625,14,0.0006153846153846154,1902153.8478444633,30.76923076923077,8136.939983093829
1624,14,0.0006157635467980296,1902280.7087044092,30.78817733990148,8146.950388784697
1623,14,0.0006161429451632779,1902407.7978201848,30.807147258163894,8156.97929535179
1622,14,0.0006165228113440197,1902535.1157470807,30.826140567200987,8167.026748423724
1621,14,0.0006169031462060457,1902662.6630420866,30.845157310302284,8177.092793769882
1620,14,0.0006172839506172839,1902790.440263897,30.864197530864196,8187.177477300934
1619,14,0.0006176652254478073,1902918.4479729184,30.883261272390364,8197.280845069363
1618,14,0.0006180469715698393,1903046.6867312747,30.902348578491964,8207.402943269988
1617,14,0.0006184291898577613,1903175.1571028142,30.921459492888065,8217.543818240498
1616,14,0.0006188118811881188,1903303.8596531153,30.94059405940594,8227.703516461972
1615,14,0.0006191950464396285,1903432.7949494936,30.959752321981423,8237.882084559424
1614,14,0.0006195786864931846,1903561.963561008,30.978934324659235,8248.079569302326
1613,14,0.0006199628022318661,1903691.366058467,30.998140111593305,8258.296017605166
1612,14,0.0006203473945409429,1903821.0030144353,31.017369727047146,8268.531476527955
1611,14,0.0006207324643078833,1903950.8750032408,31.036623215394165,8278.7859932768
1610,14,0.0006211180124223603,1904080.98260098,31.055900621118013,8289.05961520444
1609,14,0.0006215040397762585,1904211.3263855255,31.07520198881293,8299.352389810778
1608,14,0.0006218905472636816,1904341.9069365326,31.094527363184078,8309.664364743447
1607,14,0.0006222775357809583,1904472.7248354454,31.113876789047914,8319.99558779836
1606,14,0.0006226650062266501,1904603.7806655038,31.133250311332503,8330.346106920255
1605,14,0.0006230529595015577,1904735.0750117498,31.152647975077883,8340.71597020326
1604,14,0.0006234413965087282,1904866.6084610347,31.17206982543641,8351.105225891451
1603,14,0.0006238303181534623,1904998.3816020258,31.191515907673114,8361.513922379409
1602,14,0.0006242197253433209,1905130.3950252126,31.210986267166042,8371.942108212781
1601,14,0.0006246096189881324,1905262.6493229142,31.23048094940662,8382.389832088862
1600,14,0.000625,1905395.1450892857,31.25,8392.857142857143
1599,14,0.0006253908692933083,1905527.8829203255,31.269543464665418,8403.3440895199
1598,14,0.0006257822277847309,1905660.863413882,31.289111389236545,8413.850721232759
1597,14,0.0006261740763932373,1905794.08716966,31.308703819661865,8424.377087305269
1596,14,0.0006265664160401002,1905927.5547892286,31.328320802005013,8434.92323720149
1595,14,0.0006269592476489029,1906061.2668760275,31.34796238244514,8445.489220540567
1594,14,0.0006273525721455458,1906195.2240353737,31.36762860727729,8456.075087097319
1593,14,0.0006277463904582549,1906329.4268744697,31.38731952291274,8466.68088680282
1592,14,0.000628140703517588,1906463.8760024097,31.407035175879393,8477.306669744992
1591,14,0.0006285355122564425,1906598.5720301867,31.426775612822123,8487.9524861692
1590,14,0.0006289308176100629,1906733.5155706997,31.446540880503143,8498.618386478835
1589,14,0.0006293266205160479,1906868.707238761,31.46633102580239,8509.304421235924
1588,14,0.0006297229219143577,1907004.147651104,31.486146095717885,8520.010641161718
1587,14,0.000630119722747322,1907139.8374263889,31.505986137366097,8530.737097137302
1586,14,0.0006305170239596469,1907275.7771852112,31.525851197982348,8541.4838402042
1585,14,0.0006309148264984228,1907411.9675501084,31.54574132492114,8552.250921564977
1584,14,0.0006313131313131314,1907548.4091455683,31.565656565656568,8563.038392583847
1583,14,0.0006317119393556538,1907685.1025980343,31.585596967782692,8573.846304787301
1582,14,0.0006321112515802782,1907822.0485359153,31.605562579013906,8584.674709864703
1581,14,0.0006325110689437065,1907959.247589591,31.625553447185325,8595.523659668923
1580,14,0.0006329113924050633,1908096.7003914209,31.645569620253163,8606.393206216953
1579,14,0.0006333122229259025,1908234.4075757503,31.665611146295124,8617.283401690525
1578,14,0.0006337135614702154,1908372.3697789197,31.685678073510772,8628.194298436747
1577,14,0.0006341154090044388,1908510.5876392704,31.70577045022194,8639.12594896873
1576,14,0.0006345177664974619,1908649.061797153,31.725888324873097,8650.078405966215
1575,14,0.0006349206349206349,1908787.7928949357,31.746031746031747,8661.051722276212
1574,14,0.0006353240152477764,1908926.7815770104,31.766200762388817,8672.045950913636
1573,14,0.0006357279084551812,1909066.0284898018,31.786395422759057,8683.061145061954
1572,14,0.0006361323155216285,1909205.534281774,31.806615776081426,8694.097358073815
1571,14,0.0006365372374283895,1909345.2996034392,31.826861871419478,8705.154643471713
1570,14,0.0006369426751592356,1909485.3251073644,31.84713375796178,8716.233054948621
1569,14,0.0006373486297004461,1909625.611448181,31.867431485022305,8727.332646368654
1568,14,0.0006377551020408163,1909766.1592825905,31.887755102040817,8738.453471767716
1567,14,0.0006381620931716656,1909906.969269374,31.90810465858328,8749.595585354165
1566,14,0.0006385696040868455,1910048.0420693988,31.928480204342275,8760.759041509471
1565,14,0.0006389776357827476,1910189.3783456283,31.94888178913738,8771.943894788878
1564,14,0.0006393861892583121,1910330.9787631277,31.9693094629156,8783.150199922067
1563,14,0.0006397952655150352,1910472.8439890735,31.98976327575176,8794.378011813846
1562,14,0.0006402048655569782,1910614.9746927614,32.010243277848915,8805.627385544789
1561,14,0.0006406149903907751,1910757.371545614,32.03074951953876,8816.898376371946
1560,14,0.000641025641025641,1910900.035221189,32.05128205128205,8828.191039729501
1559,14,0.0006414368184733803,1911042.966395188,32.071840923669015,8839.505431229456
1558,14,0.0006418485237483953,1911186.1657454635,32.09242618741977,8850.841606662325
1557,14,0.0006422607578676942,1911329.6339520286,32.113037893384714,8862.199621997812
1556,14,0.0006426735218508997,1911473.371697064,32.13367609254499,8873.57953338551
1555,14,0.0006430868167202572,1911617.3796649273,32.154340836012864,8884.98139715559
1554,14,0.0006435006435006435,1911761.6585421604,32.17503217503217,8896.405269819501
1553,14,0.000643915003219575,1911906.2090174991,32.19575016097875,8907.85120807067
1552,14,0.0006443298969072165,1912051.0317818807,32.21649484536083,8919.319268785206
1551,14,0.0006447453255963894,1912196.1275284518,32.237266279819465,8930.809509022605
1550,14,0.0006451612903225806,1912341.4969525791,32.25806451612903,8942.32198602646
1549,14,0.0006455777921239509,1912487.1407518554,32.278889606197545,8953.856757225181
1548,14,0.0006459948320413437,1912633.05962611,32.299741602067186,8965.4138802327
1547,14,0.0006464124111182935,1912779.2542774158,32.32062055591467,8976.993412849204
1546,14,0.000646830530401035,1912925.7254100996,32.341526520051744,8988.59541306184
1545,14,0.0006472491909385113,1913072.4737307497,32.362459546925564,9000.219939045464
1544,14,0.0006476683937823834,1913219.4999482248,32.38341968911917,9011.867049163351
1543,14,0.0006480881399870382,1913366.8047736632,32.40440699935191,9023.53680196794
1542,14,0.0006485084306095979,1913514.388920491,32.425421530479895,9035.229256201565
1541,14,0.0006489292667099286,1913662.253104432,32.44646333549643,9046.94447079719
1540,14,0.0006493506493506494,1913810.398043515,32.467532467532465,9058.682504879165
1539,14,0.000649772579597141,1913958.824458084,32.48862897985705,9070.443417763961
1538,14,0.0006501950585175553,1914107.5330708073,32.50975292587776,9082.227268960922
1537,14,0.0006506180871828237,1914256.5246066856,32.53090435914118,9094.034118173022
1536,14,0.0006510416666666666,1914405.7997930618,32.55208333333333,9105.86402529762
1535,14,0.0006514657980456026,1914555.3593596295,32.57328990228013,9117.717050427213
1534,14,0.000651890482398957,1914705.2040384426,32.59452411994785,9129.59325385021
1533,14,0.0006523157208088715,1914855.334563925,32.615786040443574,9141.492696051693
1532,14,0.0006527415143603133,1915005.7516728784,32.637075718015666,9153.415437714193
1531,14,0.0006531678641410843,1915156.4561044928,32.65839320705421,9165.36153971845
1530,14,0.00065359477124183,1915307.448600355,32.6797385620915,9177.331063144213
1529,14,0.0006540222367560497,1915458.7299044593,32.701111837802486,9189.324069270995
1528,14,0.0006544502617801048,1915610.3007632152,32.72251308900523,9201.340619578881
1527,14,0.0006548788474132286,1915762.1619254577,32.74394237066143,9213.380775749301
1526,14,0.000655307994757536,1915914.314142457,32.765399737876805,9225.444599665832
1525,14,0.0006557377049180328,1916066.7581679272,32.786885245901644,9237.53215341498
1524,14,0.0006561679790026247,1916219.4947580372,32.808398950131235,9249.643499286998
1523,14,0.0006565988181221273,1916372.5246714188,32.82994090610637,9261.778699776673
1522,14,0.000657030223390276,1916525.8486691776,32.8515111695138,9273.937817584136
1521,14,0.0006574621959237344,1916679.4675149021,32.87310979618672,9286.12091561568
1520,14,0.0006578947368421052,1916833.3819746736,32.89473684210526,9298.328056984567
1519,14,0.0006583278472679394,1916987.5928170753,32.91639236339697,9310.559305011842
1518,14,0.0006587615283267457,1917142.100813204,32.93807641633728,9322.814723227164
1517,14,0.0006591957811470006,1917296.906736678,32.95978905735004,9335.09437536963
1516,14,0.0006596306068601583,1917452.0113636476,32.98153034300792,9347.398325388593
1515,14,0.0006600660066006601,1917607.415472806,33.003300330033,9359.726637444508
1514,14,0.0006605019815059445,1917763.1198453985,33.02509907529723,9372.079375909763
1513,14,0.0006609385327164573,1917919.1252652318,33.04692663582287,9384.456605369522
1512,15,0.0006613756613756613,1799027.8134710675,30.864197530864196,8770.401164581059
1511,15,0.0006618133686300463,1799184.4233471055,30.884623869402162,8781.999143569994
1510,15,0.0006622516556291391,1799341.336637282,30.905077262693155,8793.620162858353
1509,15,0.0006626905235255136,1799498.5541357554,30.925557764523965,8805.264283527902
1508,15,0.000663129973474801,1799656.0766392972,30.94606542882405,8816.931566862968
1507,15,0.0006635700066357001,1799813.9049473028,30.966600309666006,8828.62207435125
1506,15,0.0006640106241699867,1799972.0398618013,30.987162461266045,8840.33586768464
1505,15,0.000664451827242525,1800130.4821874667,31.007751937984494,8852.073008760022
1504,15,0.0006648936170212766,1800289.2327316282,31.02836879432624,8863.833559680097
1503,15,0.0006653359946773121,1800448.2923042804,31.04901308494123,8875.617582754208
1502,15,0.0006657789613848203,1800607.661718094,31.069684864624946,8887.42514049916
1501,15,0.0006662225183211193,1800767.3417884265,31.0903841883189,8899.256295640052
1500,15,0.0006666666666666666,1800927.3333333335,31.11111111111111,8911.111111111111
1499,15,0.00066711140760507,1801087.637173578,31.1318656882366,8922.989650056526
1498,15,0.0006675567423230974,1801248.2541326426,31.152647975077883,8934.891975831297
1497,15,0.0006680026720106881,1801409.1850367403,31.173458027165445,8946.818152002068
1496,15,0.0006684491978609625,1801570.4307148238,31.194295900178254,8958.768242347984
1495,15,0.0006688963210702341,1801731.9919985982,31.21516164994426,8970.74231086155
1494,15,0.0006693440428380187,1801893.8697225314,31.236055332440873,8982.74042174947
1493,15,0.0006697923643670462,1802056.0647238651,31.25697700379549,8994.76263943353
1492,15,0.0006702412868632708,1802218.5778426258,31.27792672028597,9006.80902855144
1491,15,0.0006706908115358819,1802381.4099216359,31.29890453834116,9018.879653957727
1490,15,0.0006711409395973154,1802544.5618065253,31.319910514541387,9030.97458072459
1489,15,0.000671591672263264,1802708.0343457425,31.340944705618984,9043.093874142789
1488,15,0.0006720430107526882,1802871.8283905655,31.36200716845878,9055.237599722512
1487,15,0.0006724949562878278,1803035.9447951138,31.38309796009863,9067.405823194276
1486,15,0.0006729475100942127,1803200.3844163592,31.404217137729923,9079.598610509816
1485,15,0.0006734006734006734,1803365.148114138,31.425364758698095,9091.816027842964
1484,15,0.0006738544474393531,1803530.236751162,31.446540880503143,9104.058141590562
1483,15,0.0006743088334457181,1803695.6511930297,31.467745560800182,9116.325018373362
1482,15,0.0006747638326585695,1803861.3923082387,31.48897885739991,9128.616725036925
1481,15,0.0006752194463200541,1804027.4609681976,31.51024082826919,9140.933328652542
1480,15,0.0006756756756756757,1804193.8580472365,31.53153153153153,9153.27489651814
1479,15,0.000676132521974307,1804360.58442262,31.552851025467657,9165.64149615921
1478,15,0.0006765899864682003,1804527.6409745582,31.574199368516012,9178.033195329728
1477,15,0.0006770480704129993,1804695.0285862195,31.595576619273302,9190.45006201308
1476,15,0.0006775067750677507,1804862.7481437416,31.616982836495033,9202.892164423
1475,15,0.0006779661016949153,1805030.8005362444,31.63841807909605,9215.359571004501
1474,15,0.0006784260515603799,1805199.1866558413,31.659882406151063,9227.852350434825
1473,15,0.0006788866259334691,1805367.907397652,31.681375876895224,9240.370571624382
1472,15,0.0006793478260869565,1805536.963659814,31.702898550724637,9252.914303717707
1471,15,0.0006798096532970768,1805706.3563434961,31.72445048719692,9265.483616094405
1470,15,0.0006802721088435374,1805876.0863529085,31.746031746031747,9278.078578370123
1469,15,0.0006807351940095302,1806046.1545953178,31.767642387111415,9290.699260397509
1468,15,0.0006811989100817438,1806216.5619810577,31.789282470481382,9303.345732267175
1467,15,0.0006816632583503749,1806387.3094235417,31.81095205635083,9316.018064308679
1466,15,0.0006821282401091405,1806558.397839276,31.83265120509322,9328.716327091503
1465,15,0.0006825938566552901,1806729.8281478721,31.85437997724687,9341.44059142603
1464,15,0.0006830601092896175,1806901.6012720596,31.876138433515486,9354.190928364536
1463,15,0.000683526999316473,1807073.7181376982,31.89792663476874,9366.967409202183
1462,15,0.0006839945280437756,1807246.1796737912,31.919744642042865,9379.770105478006
1461,15,0.0006844626967830253,1807418.986812498,31.94159251654118,9392.599088975934
1460,15,0.0006849315068493151,1807592.1404891475,31.963470319634702,9405.454431725779
1459,15,0.0006854009595613434,1807765.6416422501,31.98537811286269,9418.336206004251
1458,15,0.0006858710562414266,1807939.4912135121,32.007315957933244,9431.244484335984
1457,15,0.0006863417982155113,1808113.690147847,32.02928391672386,9444.179339494549
1456,15,0.0006868131868131869,1808288.2393933905,32.05128205128205,9457.140844503481
1455,15,0.0006872852233676976,1808463.1399015128,32.07331042382589,9470.129072637308
1454,15,0.000687757909215956,1808638.3926268318,32.09536909674461,9483.144097422595
1453,15,0.0006882312456985547,1808813.9985272263,32.11745813259922,9496.185992638973
1452,15,0.0006887052341597796,1808989.9585638505,32.13957759412305,9509.254832320197
1451,15,0.0006891798759476223,1809166.2737011462,32.16172754422237,9522.35069075519
1450,15,0.000689655172413793,1809342.9449068569,32.183908045977006,9535.4736424891
1449,15,0.0006901311249137336,1809519.973152042,32.2061191626409,9548.623762324367
1448,15,0.0006906077348066298,1809697.3594110885,32.22836095764273,9561.801125321774
1447,15,0.000691085003455425,1809875.1046617273,32.2506334945865,9575.005806801542
1446,15,0.0006915629322268327,1810053.2098850457,32.27293683725219,9588.237882344389
1445,15,0.0006920415224913495,1810231.6760655006,32.29527104959631,9601.49742779261
1444,15,0.0006925207756232687,1810410.5041909337,32.31763619575254,9614.784519251181
1443,15,0.000693000693000693,1810589.6952525852,32.34003234003234,9628.099233088838
1442,15,0.0006934812760055479,1810769.250245107,32.362459546925564,9641.441645939176
1441,15,0.0006939625260235947,1810949.1701665784,32.38491788110109,9654.811834701753
1440,15,0.0006944444444444445,1811129.4560185187,32.407407407407405,9668.20987654321
1439,15,0.0006949270326615705,1811310.1088059023,32.42992819087329,9681.635848898362
1438,15,0.0006954102920723226,1811491.1295371735,32.452480296708394,9695.08982947134
1437,15,0.0006958942240779402,1811672.5192242595,32.47506379030388,9708.5718962367
1436,15,0.0006963788300835655,1811854.2788825869,32.49767873723306,9722.082127440559
1435,15,0.0006968641114982578,1812036.409531094,32.520325203252035,9735.620601601735
1434,15,0.000697350069735007,1812218.9121922469,32.54300325430033,9749.187397512882
1433,15,0.0006978367062107466,1812401.7878920543,32.565712956501514,9762.782594241637
1432,15,0.0006983240223463687,1812585.0376600814,32.588454376163874,9776.40627113178
1431,15,0.0006988120195667365,1812768.6625294653,32.61122757978104,9790.058507804377
1430,15,0.0006993006993006993,1812952.6635369293,32.634032634032636,9803.739384158964
1429,15,0.0006997900629811056,1813137.0417227992,32.656869605784934,9817.4489803747
1428,15,0.0007002801120448179,1813321.7981310172,32.6797385620915,9831.18737691155
1427,15,0.000700770847932726,1813506.933809157,32.70263957019388,9844.954654511459
1426,15,0.0007012622720897616,1813692.4498084397,32.72557269752221,9858.750894199555
1425,15,0.0007017543859649122,1813878.3471837488,32.748538011695906,9872.576177285318
1424,15,0.0007022471910112359,1814064.6269936457,32.77153558052434,9886.430585363802
1423,15,0.0007027406886858749,1814251.2903003842,32.7945654720075,9900.314200316818
1422,15,0.0007032348804500703,1814438.3381699277,32.81762775433661,9914.227104314163
1421,15,0.0007037297677691766,1814625.7716719634,32.84072249589491,9928.169379814824
1420,15,0.0007042253521126761,1814813.591879918,32.863849765258216,9942.141109568207
1419,15,0.0007047216349541931,1815001.7998709748,32.88700963119568,9956.142376615358
1418,15,0.0007052186177715092,1815190.3967260881,32.91020216267043,9970.173264290208
1417,15,0.0007057163020465773,1815379.3835299993,32.933427428840275,9984.233856220804
1416,15,0.0007062146892655367,1815568.7613712535,32.95668549905838,9998.324236330556
1415,15,0.0007067137809187279,1815758.5313422151,32.97997644287397,10012.4444888395
1414,15,0.0007072135785007072,1815948.694539084,33.003300330033,10026.594698265544
1413,15,0.0007077140835102619,1816139.2520619123,33.02665723047889,10040.77494942574
1412,15,0.000708215297450425,1816330.205014619,33.050047214353164,10054.985327437558
1411,15,0.0007087172218284905,1816521.554505009,33.07347035199622,10069.225917720158
1410,15,0.0007092198581560284,1816713.3016447865,33.096926713947994,10083.496805995674
1409,15,0.0007097232079489,1816905.4475495745,33.12041637094866,10097.798078290512
1408,15,0.0007102272727272727,1817097.993338929,33.14393939393939,10112.12982093664
1407,16,0.0007107320540156361,1713124.273469691,31.094527363184078,9493.586363037084
1406,16,0.0007112375533428165,1713317.6224026678,31.116642958748223,9507.079747637134
1405,16,0.0007117437722419929,1713511.374602652,31.138790035587192,9520.601942731222
1404,16,0.0007122507122507123,1713705.5312051037,31.16096866096866,9534.153030413714
1403,16,0.0007127583749109052,1713900.093349502,31.183178902352104,9547.733093071613
1402,16,0.0007132667617689016,1714095.0621793605,31.205420827389446,9561.34221338581
1401,16,0.0007137758743754461,1714290.4388422463,31.22769450392577,9574.980474332344
1400,16,0.0007142857142857143,1714486.224489796,31.25,9588.647959183674
1399,16,0.0007147962830593281,1714682.4202777334,31.272337383845603,9602.344751509938
1398,16,0.000715307582260372,1714879.0273658875,31.294706723891274,9616.07093518024
1397,16,0.0007158196134574087,1715076.0469182096,31.317108088761636,9629.826594363933
1396,16,0.0007163323782234957,1715273.4801027905,31.339541547277936,9643.611813531908
1395,16,0.0007168458781362007,1715471.3280918796,31.36200716845878,9657.426677457895
1394,16,0.0007173601147776184,1715669.592061901,31.384505021520802,9671.271271219759
1393,16,0.0007178750897343862,1715868.2731934723,31.407035175879393,9685.14568020082
1392,16,0.0007183908045977011,1716067.372671423,31.429597701149426,9699.049990091162
1391,16,0.0007189072609633358,1716266.8916848116,31.452192667145937,9712.984286888961
1390,16,0.0007194244604316547,1716466.8314269448,31.47482014388489,9726.948656901817
1389,16,0.0007199424046076314,1716667.1930953946,31.497480201583873,9740.943186748085
1388,16,0.0007204610951008645,1716867.977892018,31.520172910662822,9754.96796335822
1387,16,0.0007209805335255948,1717069.1870229742,31.542898341744774,9769.023073976137
1386,16,0.0007215007215007215,1717270.8216987438,31.565656565656568,9783.108606160555
1385,16,0.0007220216606498195,1717472.8831341474,31.588447653429604,9797.224647786365
1384,16,0.000722543352601156,1717675.3725483646,31.611271676300575,9811.37128704601
1383,16,0.0007230657989877079,1717878.2911649516,31.63412870571222,9825.548612450848
1382,16,0.000723589001447178,1718081.6402118618,31.65701881331404,9839.756712832554
1381,16,0.000724112961622013,1718285.420921464,31.679942070963072,9853.995677344492
1380,16,0.0007246376811594203,1718489.6345305608,31.702898550724637,9868.265595463137
1379,16,0.0007251631617113851,1718694.2822804095,31.725888324873097,9882.566556989463
1378,16,0.000725689404934688,1718899.3654167396,31.748911465892597,9896.898652050362
1377,16,0.0007262164124909223,1719104.8851897735,31.771968046477852,9911.261971100068
1376,16,0.0007267441860465116,1719310.8428542456,31.79505813953488,9925.65660492158
1375,16,0.0007272727272727272,1719517.2396694215,31.81818181818182,9940.082644628099
1374,16,0.000727802037845706,1719724.0768991183,31.841339155749637,9954.540181664473
1373,16,0.0007283321194464676,1719931.3558117242,31.864530225782957,9969.029307808643
1372,16,0.0007288629737609329,1720139.0776802183,31.887755102040817,9983.550115173099
1371,16,0.0007293946024799417,1720347.2437821904,31.911013858497448,9998.10269620635
1370,16,0.00072992700729927,1720555.8553998615,31.934306569343065,10012.68714369439
1369,16,0.0007304601899196494,1720764.913820104,31.95763330898466,10027.30355076218
1368,16,0.0007309941520467836,1720974.4203344618,31.980994152046783,10041.952010875142
1367,16,0.000731528895391368,1721184.3762391708,32.004389173372346,10056.632617840636
1366,16,0.0007320644216691069,1721394.7828351795,32.027818448023424,10071.345465809483
1365,16,0.0007326007326007326,1721605.6414281689,32.05128205128205,10086.090649277463
1364,16,0.0007331378299120235,1721816.9533285748,32.07478005865103,10100.868263086832
1363,16,0.0007336757153338225,1722028.719851607,32.09831254585473,10115.678402427859
1362,16,0.0007342143906020558,1722240.9423172711,32.121879588839946,10130.521162840343
1361,16,0.0007347538574577516,1722453.6220503896,32.14548126377664,10145.39664021517
1360,16,0.0007352941176470588,1722666.760380623,32.169117647058826,10160.304930795848
1359,16,0.0007358351729212656,1722880.3586424896,32.19278881530537,10175.246131180082
1358,16,0.0007363770250368188,1723094.41817539,32.21649484536083,10190.220338321322
1357,16,0.0007369196757553427,1723308.9403236257,32.24023581429624,10205.227649530341
1356,16,0.0007374631268436578,1723523.9264364215,32.26401179941003,10220.268162476832
1355,16,0.0007380073800738007,1723739.3778679485,32.28782287822878,10235.34197519097
1354,16,0.0007385524372230429,1723955.2959773438,32.31166912850812,10250.449186065032
1353,16,0.0007390983000739098,1724171.6821287342,32.335550628233555,10265.589893854996
1352,16,0.0007396449704142012,1724388.5376912574,32.3594674556213,10280.764197682154
1351,16,0.0007401924500370096,1724605.864039084,32.38341968911917,10295.972197034736
1350,16,0.0007407407407407407,1724823.6625514403,32.407407407407405,10311.213991769548
1349,16,0.0007412898443291327,1725041.9346126306,32.431430689399555,10326.489682113594
1348,16,0.000741839762611276,1725260.6816120597,32.45548961424333,10341.799368665745
1347,16,0.0007423904974016332,1725479.9049442546,32.479584261321456,10357.143152398385
1346,16,0.0007429420505200594,1725699.6060088887,32.5037147102526,10372.521134659073
1345,16,0.0007434944237918215,1725919.7862108042,32.52788104089219,10387.933417172233
1344,16,0.000744047619047619,1726140.446960034,32.55208333333333,10403.380102040817
1343,16,0.0007446016381236039,1726361.5896718265,32.57632166790767,10418.861291748008
1342,16,0.0007451564828614009,1726583.2157666672,32.60059612518629,10434.377089158916
1341,16,0.0007457121551081282,1726805.3266703035,32.62490678598061,10449.927597522299
1340,16,0.0007462686567164179,1727027.923813767,32.649253731343286,10465.512920472265
1339,16,0.0007468259895444362,1727251.0086333978,32.673637042569084,10481.133162030006
1338,16,0.0007473841554559044,1727474.5825708674,32.69805680119581,10496.788426605535
1337,16,0.0007479431563201197,1727698.647073204,32.72251308900523,10512.478818999434
1336,16,0.0007485029940119761,1727923.2035928143,32.74700598802395,10528.204444404604
1335,16,0.000749063670411985,1728148.25358751,32.77153558052434,10543.96540840803
1334,16,0.0007496251874062968,1728373.7985205299,32.796101949025484,10559.761816992554
1333,16,0.0007501875468867217,1728599.8398605653,32.82070517629407,10575.593776538659
1332,16,0.0007507507507507507,1728826.3790817845,32.84534534534534,10591.46139382626
1331,16,0.0007513148009015778,1729053.4176638569,32.87002253944403,10607.3647760365
1330,16,0.0007518796992481203,1729280.957091978,32.89473684210526,10623.304030753576
1329,16,0.0007524454477050414,1729508.9988568944,32.91948833709556,10639.279265966536
1328,16,0.0007530120481927711,1729737.544454928,32.94427710843374,10655.290590071128
1327,16,0.0007535795026375283,1729966.5953880027,32.96910324039186,10671.338111871632
1326,16,0.0007541478129713424,1730196.153163667,32.99396681749623,10687.421940582706
1325,16,0.0007547169811320754,1730426.219295123,33.0188679245283,10703.542185831257
1324,16,0.0007552870090634441,1730656.7953012476,33.04380664652568,10719.698957658291
1323,16,0.0007558578987150416,1730887.8827066226,33.06878306878307,10735.89236652081
1322,16,0.0007564296520423601,1731119.4830415568,33.09379727685325,10752.122523293683
1321,16,0.000757002271006813,1731351.5978421138,33.11884935654807,10768.38953927157
1320,16,0.0007575757575757576,1731584.2286501378,33.14393939393939,10784.693526170799
1319,16,0.000758150113722517,1731817.3770132794,33.16906747536012,10801.034596131309
1318,16,0.0007587253414264037,1732051.0444850223,33.19423368740516,10817.412861718563
1317,16,0.0007593014426727411,1732285.2326247096,33.21943811693242,10833.828435925509
1316,16,0.0007598784194528875,1732519.9429975701,33.24468085106383,10850.281432174499
1315,16,0.0007604562737642585,1732755.1771747458,33.26996197718631,10866.771964319276
1314,17,0.00076103500761035,1641079.1720274356,31.336735607485004,10243.10602037358
1313,17,0.0007616146230007616,1641315.4585504523,31.36060212356077,10258.697500122238
1312,17,0.0007621951219512195,1641552.2736269552,31.384505021520802,10274.32463169682
1311,17,0.0007627765064836003,1641789.6188520074,31.40844438461884,10289.987523896447
1310,17,0.0007633587786259542,1642027.4958267205,31.43242029636282,10305.68628593562
1309,17,0.0007639419404125286,1642265.9061582824,31.456432840515888,10321.421027446124
1308,17,0.0007645259938837921,1642504.8514599847,31.480482101097316,10337.191858478935
1307,17,0.0007651109410864575,1642744.333351251,31.504568162383546,10352.998889506154
1306,17,0.0007656967840735069,1642984.3534576648,31.528691108909108,10368.842231422937
1305,17,0.0007662835249042146,1643224.913410998,31.552851025467657,10384.721995549442
1304,17,0.0007668711656441718,1643466.014849238,31.577047997112956,10400.638293632783
1303,17,0.0007674597083653108,1643707.659416619,31.601282109159857,10416.591237849001
1302,17,0.0007680491551459293,1643949.848763647,31.625553447185325,10432.580940805043
1301,17,0.0007686395080707148,1644192.584547131,31.649862097029434,10448.607515540736
1300,17,0.0007692307692307692,1644435.8684302121,31.67420814479638,10464.671075530803
1299,17,0.0007698229407236335,1644679.7020823914,31.6985916768555,10480.771734686867
1298,17,0.0007704160246533128,1644924.0871795595,31.723012779842293,10496.90960735946
1297,17,0.0007710100231303007,1645169.0254040267,31.74747154065944,10513.08480834007
1296,17,0.0007716049382716049,1645414.518444552,31.771968046477852,10529.297452863177
1295,17,0.0007722007722007722,1645660.5679963732,31.79650238473768,10545.547656608296
1294,17,0.0007727975270479134,1645907.175761236,31.82107464314938,10561.835535702065
1293,17,0.0007733952049497294,1646154.3434474256,31.84568490969474,10578.161206720295
1292,17,0.0007739938080495357,1646402.0727697955,31.870333272627935,10594.52478669007
1291,17,0.000774593338497289,1646650.3654497983,31.895019820476602,10610.926393091842
1290,17,0.0007751937984496124,1646899.2232155167,31.919744642042865,10627.366143861547
1289,17,0.0007757951900698216,1647148.6478016935,31.94450782640442,10643.84415739271
1288,17,0.0007763975155279503,1647398.6409497636,31.9693094629156,10660.360552538596
1287,17,0.000777000777000777,1647649.2044078838,31.994149641208466,10676.915448614338
1286,17,0.0007776049766718507,1647900.339930965,32.019028451193854,10693.508965399104
1285,17,0.0007782101167315176,1648152.0492807033,32.043945983062486,10710.141223138258
1284,17,0.000778816199376947,1648404.3342256108,32.068902327286054,10726.812342545543
1283,17,0.000779423226812159,1648657.196541049,32.09389757461831,10743.522444805267
1282,17,0.00078003120124805,1648910.638009259,32.11893181609618,10760.271651574514
1281,17,0.00078064012490242,1649164.6604193947,32.14400514304082,10777.06008498535
1280,17,0.00078125,1649419.265567555,32.169117647058826,10793.887867647058
1279,17,0.0007818608287724785,1649674.4552568158,32.19426942004323,10810.755122648372
1278,17,0.000782472613458529,1649930.2312972622,32.219460554174724,10827.66197355973
1277,17,0.0007830853563038371,1650186.595506023,32.24469114192271,10844.60854443554
1276,17,0.0007836990595611285,1650443.5497073014,32.26996127604647,10861.594959816455
1275,17,0.000784313725490196,1650701.0957324104,32.29527104959631,10878.621344731664
1274,17,0.0007849293563579278,1650959.235419805,32.32062055591467,10895.687824701188
1273,17,0.0007855459544383347,1651217.9706151146,32.34600988863731,10912.7945257382
1272,17,0.0007861635220125787,1651477.3031711795,32.37143914169442,10929.94157435135
1271,17,0.0007867820613690008,1651737.2349480821,32.3969084093118,10947.129097547104
1270,17,0.0007874015748031496,1651997.7678131827,32.42241778601204,10964.357222832092
1269,17,0.0007880220646178094,1652258.903641153,32.44796736661568,10981.626078215491
1268,17,0.0007886435331230284,1652520.6443140104,32.47355724624235,10998.935792211381
1267,17,0.0007892659826361484,1652782.9917211535,32.49918752031199,11016.286493841148
1266,17,0.0007898894154818325,1653045.9477593962,32.52485828454604,11033.678312635895
1265,17,0.0007905138339920949,1653309.5143330027,32.55056963496861,11051.111378638849
1264,17,0.0007911392405063291,1653573.6933537235,32.57632166790767,11068.585822407797
1263,17,0.000791765637371338,1653838.4867408294,32.602114479996274,11086.101775017532
1262,17,0.000792393026941363,1654103.8964211491,32.627948168173766,11103.659368062314
1261,17,0.0007930214115781126,1654369.924329103,32.65382282968699,11121.258733658336
1260,17,0.0007936507936507937,1654636.5724067404,32.6797385620915,11138.900004446223
1259,17,0.0007942811755361397,1654903.8426037757,32.705695463252816,11156.583313593514
1258,17,0.000794912559618442,1655171.736877624,32.73169363134761,11174.308794797184
1257,17,0.0007955449482895784,1655440.2571934385,32.757733164864995,11192.076582286187
1256,17,0.0007961783439490446,1655709.4055241472,32.78381416260772,11209.88681082397
1255,17,0.0007968127490039841,1655979.1838504898,32.80993672369346,11227.739615711049
1254,17,0.0007974481658692185,1656249.5941610544,32.836100947556055,11245.635132787576
1253,17,0.0007980845969672786,1656520.6384523162,32.86230693394676,11263.573498435922
1252,17,0.0007987220447284345,1656792.3187286735,32.88855478293554,11281.554849583272
1251,17,0.0007993605115907274,1657064.6370024872,32.91484459491231,11299.579323704247
1250,17,0.0008,1657337.5952941175,32.94117647058824,11317.64705882353
1249,17,0.0008006405124099279,1657611.1956319634,32.96755051099703,11335.758193518504
1248,17,0.0008012820512820513,1657885.4400525002,32.99396681749623,11353.912866921915
1247,17,0.0008019246190858059,1658160.3306003185,33.02042549176848,11372.11121872455
1246,17,0.0008025682182985554,1658435.869328163,33.04692663582287,11390.353389177915
1245,17,0.0008032128514056225,1658712.0582969724,33.07347035199622,11408.639519096942
1244,17,0.0008038585209003215,1658988.8995759177,33.100056742954415,11426.969749862705
1243,17,0.0008045052292839903,1659266.3952424428,33.12668591169372,11445.344223425162
1242,17,0.0008051529790660225,1659544.5473823033,33.153357961542106,11463.7630823059
1241,17,0.0008058017727639,1659823.358089607,33.18007299616059,11482.226469600893
1240,17,0.0008064516129032258,1660102.8294668542,33.20683111954459,11500.73452898329
1239,17,0.0008071025020177562,1660382.963624979,33.23363243602526,11519.287404706209
1238,17,0.0008077544426494346,1660663.7626833874,33.260477050270836,11537.885241605549
1237,17,0.0008084074373484236,1660945.2287700016,33.28736506728803,11556.528185102814
1236,17,0.0008090614886731392,1661227.364021299,33.314296592423375,11575.216381207965
1235,17,0.0008097165991902834,1661510.1705823538,33.34127173136461,11593.949976522268
1234,17,0.0008103727714748784,1661793.6506068795,33.36829059014205,11612.729118241183
1233,17,0.0008110300081103001,1662077.80625727,33.395353275130006,11631.553954157245
1232,18,0.0008116883116883117,1580663.2932994135,31.565656565656568,11003.17881973726
1231,18,0.0008123476848090983,1580948.8067236491,31.591298853687157,11021.044563711956
1230,18,0.0008130081300813008,1581235.0023134379,31.616982836495033,11038.953885473813
1229,18,0.0008136696501220504,1581521.8822663198,31.642708615857515,11056.906926887947
1228,18,0.0008143322475570033,1581809.4487887288,31.66847629388346,11074.903830397257
1227,18,0.0008149959250203749,1582097.7040960356,31.69428597301458,11092.944739025286
1226,18,0.0008156606851549756,1582386.6504125912,31.720137756026823,11111.02979637904
1225,18,0.0008163265306122449,1582676.2899717712,31.746031746031747,11129.159146651858
1224,18,0.0008169934640522876,1582966.6250160197,31.771968046477852,11147.332934626284
1223,18,0.0008176614881439084,1583257.657796893,31.79794676115199,11165.551305676956
1222,18,0.0008183306055646482,1583549.3905751053,31.82396799418076,11183.814405773523
1221,18,0.000819000819000819,1583841.8256205725,31.85003185003185,11202.122381483561
1220,18,0.000819672131147541,1584134.9652124578,31.876138433515486,11220.475379975514
1219,18,0.0008203445447087777,1584428.811639217,31.9022878497858,11238.873549021662
1218,18,0.0008210180623973727,1584723.3671986433,31.928480204342275,11257.317037001087
1217,18,0.0008216926869350862,1585018.634197915,31.954715603031133,11275.80599290267
1216,18,0.0008223684210526315,1585314.6149536397,31.980994152046783,11294.340566328101
1215,18,0.0008230452674897119,1585611.3117919017,32.007315957933244,11312.920907494905
1214,18,0.0008237232289950577,1585908.7270483086,32.033681127585574,11331.547167239487
1213,18,0.0008244023083264633,1586206.863068038,32.06008976825135,11350.219497020198
1212,18,0.0008250825082508251,1586505.722205884,32.08654198753209,11368.938048920403
1211,18,0.0008257638315441783,1586805.306826307,32.113037893384714,11387.702975651597
1210,18,0.0008264462809917355,1587105.6193034782,32.13957759412305,11406.514430556505
1209,18,0.0008271298593879239,1587406.6620213303,32.16616119841926,11425.372567612221
1208,18,0.0008278145695364238,1587708.4373736046,32.19278881530537,11444.277541433366
1207,18,0.0008285004142502071,1588010.9477638993,32.219460554174724,11463.229507275253
1206,18,0.0008291873963515755,1588314.1956057195,32.24617652478349,11482.228621037066
1205,18,0.0008298755186721991,1588618.1833225247,32.27293683725219,11501.275039265087
1204,18,0.0008305647840531562,1588922.9133477802,32.299741602067186,11520.368919155908
1203,18,0.0008312551953449709,1589228.388125005,32.326590930082205,11539.510418559677
1202,18,0.0008319467554076539,1589534.6101078226,32.353484932519876,11558.699695983369
1201,18,0.0008326394671107411,1589841.5817600116,32.38042372097326,11577.936910594057
1200,18,0.0008333333333333334,1590149.3055555557,32.407407407407405,11597.222222222223
1199,18,0.0008340283569641367,1590457.7839786948,32.43443610416087,11616.555791365074
1198,18,0.0008347245409015025,1590767.0195239764,32.46150992394732,11635.937779189888
1197,18,0.000835421888053467,1591077.0146963065,32.48862897985705,11655.368347537367
1196,18,0.0008361204013377926,1591387.7720110016,32.515793385358606,11674.847658925019
1195,18,0.0008368200836820083,1591699.2939938416,32.54300325430033,11694.375876550559
1194,18,0.0008375209380234506,1592011.5831811207,32.570258700911964,11713.953164295328
1193,18,0.0008382229673093043,1592324.642119701,32.59755983980628,11733.579686727731
1192,18,0.0008389261744966443,1592638.4733670657,32.62490678598061,11753.255609106696
1191,18,0.0008396305625524769,1592953.0794913715,32.65229965481855,11772.98109738516
1190,18,0.0008403361344537816,1593268.4630715032,32.6797385620915,11792.75631821356
1189,18,0.0008410428931875525,1593584.626697127,32.707223623960374,11812.581438943358
1188,18,0.0008417508417508417,1593901.5729687447,32.73475495697718,11832.456627630589
1187,18,0.0008424599831508003,1594219.304497749,32.76233267808668,11852.382053039413
1186,18,0.0008431703204047217,1594537.8239064775,32.78995690462807,11872.357884645706
1185,18,0.0008438818565400844,1594857.1338282684,32.81762775433661,11892.384292640661
1184,18,0.0008445945945945946,1595177.2369075157,32.84534534534534,11912.461447934422
1183,18,0.0008453085376162299,1595498.1357997258,32.87310979618672,11932.589522159715
1182,18,0.0008460236886632825,1595819.8331715725,32.90092122579432,11952.76868767554
1181,18,0.000846740050804403,1596142.331700955,32.928779753504564,11972.99911757084
1180,18,0.000847457627118644,1596465.6340770533,32.95668549905838,11993.28098566823
1179,18,0.0008481764206955047,1596789.7430003865,32.984638582602955,12013.614466527724
1178,18,0.0008488964346349745,1597114.6611828695,33.01263912469346,12033.999735450498
1177,18,0.0008496176720475786,1597440.3913478716,33.04068724629472,12054.436968482658
1176,18,0.0008503401360544217,1597766.9362302746,33.06878306878307,12074.926342419054
1175,18,0.000851063829787234,1598094.2985765305,33.096926713947994,12095.468034807102
1174,18,0.0008517887563884157,1598422.4811447216,33.12511830399394,12116.06222395063
1173,18,0.0008525149190110827,1598751.4867046194,33.153357961542106,12136.709088913745
1172,18,0.0008532423208191126,1599081.3180377434,33.18164580963216,12157.408809524733
1171,18,0.0008539709649871904,1599411.9779374225,33.209981971724076,12178.161566379975
1170,18,0.0008547008547008547,1599743.469208854,33.238366571699906,12198.967540847882
1169,18,0.000855431993156544,1600075.7946691653,33.266799733865604,12219.826915072865
1168,18,0.0008561643835616438,1600408.9571474742,33.29528158295281,12240.739871979316
1167,18,0.000856898029134533,1600742.9594849509,33.32381224412073,12261.706595275631
1166,18,0.0008576329331046312,1601077.8045348793,33.35239184295788,12282.727269458232
1165,18,0.0008583690987124463,1601413.4951627199,33.381020505484024,12303.802079815636
1164,18,0.000859106529209622,1601750.0342461711,33.40969835815197,12324.93121243254
1163,18,0.0008598452278589854,1602087.4246752334,33.43842552784943,12346.114854193926
1162,18,0.0008605851979345956,1602425.6693522718,33.46720214190094,12367.353192789187
1161,18,0.0008613264427217916,1602764.7711920803,33.49602832806967,12388.64641671631
1160,18,0.0008620689655172414,1603104.7331219448,33.524904214559385,12409.994715286035
1159,18,0.0008628127696289905,1603445.5580817086,33.5538299300163,12431.398278626073
1158,19,0.0008635578583765112,1530687.8338191584,31.815289519134623,11797.443755701906
1157,19,0.000864304235090752,1531030.3937088025,31.84278760860665,11817.826071383597
1156,19,0.0008650519031141869,1531373.8255238677,31.870333272627935,11838.26128821053
1155,19,0.0008658008658008658,1531718.132255077,31.89792663476874,11858.749589439953
1154,19,0.0008665511265164644,1532063.3169060387,31.925567819027638,11879.291159123384
1153,19,0.0008673026886383347,1532409.382493313,31.953256949833385,11899.88618211076
1152,19,0.0008680555555555555,1532756.332046479,31.980994152046783,11920.534844054582
1151,19,0.0008688097306689834,1533104.1686082028,32.00877955096255,11941.237331414104
1150,19,0.0008695652173913044,1533452.8952343052,32.036613272311214,11961.993831459557
1149,19,0.0008703220191470844,1533802.5149938294,32.064495442261006,11982.804532276365
1148,19,0.0008710801393728223,1534153.0309691115,32.09242618741977,12003.669622769425
1147,19,0.0008718395815170009,1534504.4462558485,32.12040563483688,12024.589292667382
1146,19,0.0008726003490401396,1534856.7639631685,32.148433912005146,12045.563732526954
1145,19,0.0008733624454148472,1535209.9872137008,32.176511146862794,12066.593133737264
1144,19,0.0008741258741258741,1535564.1191436462,32.204637467795365,12087.67768852421
1143,19,0.0008748906386701663,1535919.1629028483,32.2328130036377,12108.817589954868
1142,19,0.0008756567425569177,1536275.1216548646,32.26103788367591,12130.013031941899
1141,19,0.0008764241893076249,1536631.9985770388,32.28931223764934,12151.264209248004
1140,19,0.0008771929824561404,1536989.7968605724,32.31763619575254,12172.571317490401
1139,19,0.000877963125548727,1537348.5197105987,32.34600988863731,12193.93455314533
1138,19,0.0008787346221441124,1537708.1703462545,32.374433447414674,12215.354113552572
1137,19,0.0008795074758135445,1538068.7520007542,32.4029070036569,12236.830196920026
1136,19,0.0008802816901408451,1538430.267921465,32.431430689399555,12258.363002328277
1135,19,0.000881057268722467,1538792.7213699797,32.46000463714352,12279.952729735223
1134,19,0.0008818342151675485,1539156.1156221929,32.48862897985705,12301.599579980719
1133,19,0.00088261253309797,1539520.453968376,32.51730385097784,12323.303754791239
1132,19,0.0008833922261484099,1539885.7397132532,32.5460293844151,12345.06545678459
1131,19,0.0008841732979664014,1540251.9761760782,32.57480571455163,12366.884889474635
1130,19,0.0008849557522123894,1540619.1666907107,32.603632976245926,12388.762257276052
1129,19,0.0008857395925597874,1540987.3146056936,32.632511304834274,12410.697765509125
1128,19,0.0008865248226950354,1541356.4232843313,32.66144083613288,12432.691620404565
1127,19,0.0008873114463176575,1541726.4961047678,32.69042170644001,12454.744029108357
1126,19,0.0008880994671403197,1542097.5364600655,32.7194540525381,12476.855199686637
1125,19,0.0008888888888888889,1542469.5477582847,32.748538011695906,12499.025341130604
1124,19,0.0008896797153024911,1542842.5334225623,32.77767372167072,12521.25466336146
1123,19,0.0008904719501335708,1543216.496891194,32.8068613207105,12543.543377235377
1122,19,0.00089126559714795,1543591.4416177135,32.836100947556055,12565.891694548505
1121,19,0.0008920606601248885,1543967.371070974,32.86539274144326,12588.299828042
1120,19,0.0008928571428571428,1544344.288735231,32.89473684210526,12610.767991407089
1119,19,0.0008936550491510277,1544722.1981102228,32.9241333897747,12633.29639929017
1118,19,0.0008944543828264759,1545101.1027112554,32.95358252518595,12655.885267297936
1117,19,0.0008952551477170994,1545481.0060692842,32.98308438957734,12678.534812002536
1116,19,0.0008960573476702509,1545861.9117309982,33.01263912469346,12701.245250946768
1115,19,0.0008968609865470852,1546243.8232589054,33.04224687278735,12724.016802649307
1114,19,0.0008976660682226212,1546626.7442314161,33.071907776622886,12746.849686609956
1113,19,0.0008984725965858042,1547010.6782429297,33.101621979476995,12769.74412331495
1112,19,0.0008992805755395684,1547395.6289039196,33.13138962514199,12792.700334242261
1111,19,0.0009000900090009,1547781.5998410205,33.1612108579279,12815.718541866978
1110,19,0.0009009009009009009,1548168.5946971155,33.191085822664775,12838.798969666681
1109,19,0.0009017132551848512,1548556.617131422,33.221014664705045,12861.941842126873
1108,19,0.0009025270758122744,1548945.670819583,33.2509975299259,12885.147384746453
1107,19,0.0009033423667570009,1549335.759453753,33.28103456473161,12908.415824043183
1106,19,0.0009041591320072332,1549726.8867426882,33.311125916055964,12931.747387559244
1105,19,0.0009049773755656109,1550119.056411837,33.34127173136461,12955.142303866789
1104,19,0.0009057971014492754,1550512.2722034291,33.37147215865751,12978.600802573543
1103,19,0.0009066183136899365,1550906.5378765683,33.40172734647135,13002.123114328433
1102,19,0.0009074410163339383,1551301.8572073216,33.43203744388194,13025.709470827274
1101,19,0.0009082652134423251,1551698.2339888136,33.46240260050672,13049.360104818468
1100,19,0.0009090909090909091,1552095.672031318,33.49282296650718,13073.075250108743
1099,19,0.0009099181073703367,1552494.1751623515,33.523298692591354,13096.85514156894
1098,19,0.0009107468123861566,1552893.7472267668,33.5538299300163,13120.700015139822
1097,19,0.0009115770282588879,1553294.3920868484,33.584416830590605,13144.610107837949
1096,19,0.0009124087591240876,1553696.1136224065,33.61505954667691,13168.585657761538
1095,19,0.0009132420091324201,1554098.9157308736,33.64575823119442,13192.62690409642
1094,19,0.0009140767824497258,1554502.8023273998,33.676513037621476,13216.734087121991
1093,19,0.0009149130832570906,1554907.7773449512,33.70732411999808,13240.90744821723
1092,19,0.0009157509157509158,1555313.8447344059,33.738191632928476,13265.147229866721
1091,20,0.0009165902841429881,1489931.5347804427,32.080659945004584,12624.98099188343
1090,20,0.0009174311926605505,1490339.7988384815,32.11009174311927,12648.135678814913
1089,20,0.0009182736455463728,1490749.1672295204,32.13957759412305,12671.354162714042
1088,20,0.0009191176470588235,1491159.643977076,32.169117647058826,12694.636678200692
1087,20,0.0009199632014719411,1491571.2331230761,32.19871205151794,12717.983460974348
1086,20,0.0009208103130755065,1491983.938727959,32.22836095764273,12741.39474782007
1085,20,0.0009216589861751152,1492397.7648707766,32.25806451612903,12764.870776614496
1084,20,0.0009225092250922509,1492812.7156492968,32.28782287822878,12788.411786331884
1083,20,0.0009233610341643582,1493228.7951801065,32.31763619575254,12812.018017050206
1082,20,0.0009242144177449168,1493646.0075987168,32.34750462107209,12835.689709957258
1081,20,0.0009250693802035153,1494064.3570596657,32.37742830712303,12859.427107356825
1080,20,0.000925925925925926,1494483.8477366255,32.407407407407405,12883.230452674898
1079,20,0.0009267840593141798,1494904.4838225076,32.437442075996294,12907.099990465891
1078,20,0.0009276437847866419,1495326.2695295692,32.467532467532465,12931.035966418951
1077,20,0.0009285051067780873,1495749.2090895218,32.49767873723306,12955.038627364262
1076,20,0.0009293680297397769,1496173.306753638,32.52788104089219,12979.108221279419
1075,20,0.0009302325581395349,1496598.566792861,32.55813953488372,13003.244997295837
1074,20,0.000931098696461825,1497024.9934979142,32.588454376163874,13027.44920570519
1073,20,0.0009319664492078285,1497452.591179411,32.618825722273996,13051.721097965916
1072,20,0.0009328358208955224,1497881.3641679662,32.649253731343286,13076.060926709733
1071,20,0.0009337068160597573,1498311.3168143074,32.6797385620915,13100.468945748235
1070,20,0.0009345794392523365,1498742.4534893876,32.71028037383178,13124.945410079483
1069,20,0.0009354536950420954,1499174.7785844984,32.74087932647334,13149.490575894697
1068,20,0.0009363295880149813,1499608.2965113833,32.77153558052434,13174.104700584943
1067,20,0.0009372071227741331,1500043.011702353,32.80224929709466,13198.788042747887
1066,20,0.0009380863039399625,1500478.9286104003,32.833020637898684,13223.540862194594
1065,20,0.0009389671361502347,1500916.051709317,32.863849765258216,13248.363419956358
1064,20,0.0009398496240601503,1501354.3854938098,32.89473684210526,13273.255978291594
1063,20,0.0009407337723424271,1501793.9344796184,32.92568203198495,13298.218800692763
1062,20,0.0009416195856873823,1502234.7032036346,32.95668549905838,13323.252151893346
1061,20,0.000942507068803016,1502676.6962240199,32.98774740810556,13348.356297874874
1060,20,0.0009433962264150943,1503119.9181203274,33.0188679245283,13373.531505873976
1059,20,0.0009442870632672333,1503564.3734936214,33.050047214353164,13398.778044389517
1058,20,0.000945179584120983,1504010.0669665989,33.0812854442344,13424.09618318974
1057,20,0.000946073793755913,1504457.003183713,33.11258278145695,13449.486193319484
1056,20,0.000946969696969697,1504905.1868112949,33.14393939393939,13474.948347107438
1055,20,0.0009478672985781991,1505354.6225376788,33.175355450236964,13500.482918173446
1054,20,0.0009487666034155598,1505805.315073327,33.20683111954459,13526.09018143586
1053,20,0.000949667616334283,1506257.2691509537,33.238366571699906,13551.77041311894
1052,20,0.0009505703422053232,1506710.4895256546,33.26996197718631,13577.523890760312
1051,20,0.0009514747859181732,1507164.980975031,33.30161750713606,13603.350893218456
1050,20,0.0009523809523809524,1507620.7482993198,33.333333333333336,13629.251700680272
1049,20,0.0009532888465204957,1508077.796321523,33.36510962821735,13655.226594668671
1048,20,0.0009541984732824427,1508536.1298875357,33.396946564885496,13681.27585805023
1047,20,0.0009551098376313276,1508995.753866279,33.42884431709646,13707.399775042897
1046,20,0.0009560229445506692,1509456.6731498307,33.460803059273424,13733.598631223746
1045,20,0.0009569377990430622,1509918.8926535565,33.49282296650718,13759.872713536779
1044,20,0.0009578544061302681,1510382.417316246,33.524904214559385,13786.22231030079
1043,20,0.0009587727708533077,1510847.2521002456,33.557046979865774,13812.647711217274
1042,20,0.0009596928982725527,1511313.401991593,33.589251439539346,13839.1492073784
1041,20,0.0009606147934678194,1511780.872000155,33.621517771373675,13865.727091275015
1040,20,0.0009615384615384616,1512249.6671597634,33.65384615384615,13892.381656804733
1039,20,0.0009624639076034649,1512719.792528353,33.68623676612127,13919.113199280051
1038,20,0.0009633911368015414,1513191.2531881006,33.71868978805395,13945.922015436532
1037,20,0.0009643201542912247,1513664.054245566,33.751205400192866,13972.808403441051
1036,20,0.0009652509652509653,1514138.2008318303,33.78378378378378,13999.772662900075
1035,20,0.000966183574879227,1514613.6981026395,33.81642512077295,14026.815094868025
1034,20,0.0009671179883945841,1515090.551238547,33.849129593810446,14053.936001855669
1033,20,0.000968054211035818,1515568.7654450566,33.881897386253634,14081.135687838598
1032,20,0.0009689922480620155,1516048.3459527672,33.91472868217054,14108.414458265728
1031,21,0.0009699321047526673,1457005.4884937096,32.33107015842224,13462.640590540861
1030,21,0.000970873786407767,1457487.8173967297,32.362459546925564,13488.771887301438
1029,21,0.0009718172983479105,1457971.5284447807,32.39390994493036,13514.979383792548
1028,21,0.0009727626459143969,1458456.6269703086,32.425421530479895,13541.26337661289
1027,21,0.0009737098344693282,1458943.1183315923,32.45699448231094,13567.624163805744
1026,21,0.0009746588693957114,1459431.0079128947,32.48862897985705,13594.062044867422
1025,21,0.000975609756097561,1459920.3011246142,32.520325203252035,13620.577320755787
1024,21,0.0009765625,1460411.0034034366,32.55208333333333,13647.17029389881
1023,21,0.0009775171065493646,1460903.1202124902,32.583903551645484,13673.841268203201
1022,21,0.0009784735812133072,1461396.6570414994,32.615786040443574,13700.590549063096
1021,21,0.0009794319294809011,1461891.6194069406,32.6477309826967,13727.418443368795
1020,21,0.000980392156862745,1462388.0128521998,32.6797385620915,13754.325259515572
1019,21,0.0009813542688910696,1462885.8429477299,32.71180896303565,13781.31130741254
1018,21,0.0009823182711198428,1463385.11529121,32.74394237066143,13808.376898491573
1017,21,0.0009832841691248771,1463885.8355077049,32.77613897082924,13835.522345716305
1016,21,0.000984251968503937,1464388.009249828,32.808398950131235,13862.747963591164
1015,21,0.0009852216748768472,1464891.6421979018,32.84072249589491,13890.054068170499
1014,21,0.0009861932938856016,1465396.740060122,32.87310979618672,13917.440977067741
1013,21,0.0009871668311944718,1465903.3085727224,32.90556103981573,13944.909009464653
1012,21,0.0009881422924901185,1466411.3535001404,32.93807641633728,13972.458486120628
1011,21,0.0009891196834817012,1466920.8806351833,32.97065611605671,14000.089729382054
1010,21,0.0009900990099009901,1467431.8957991982,33.003300330033,14027.803063191752
1009,21,0.0009910802775024777,1467944.404842238,33.036009250082586,14055.598813098462
1008,21,0.000992063492063492,1468458.413643235,33.06878306878307,14083.477306266423
1007,21,0.0009930486593843098,1468973.9281101706,33.101621979476995,14111.438871484985
1006,21,0.0009940357852882703,1469490.9541802485,33.13452617627568,14139.483839178316
1005,21,0.0009950248756218905,1470009.4978200682,33.16749585406302,14167.61254141517
1004,21,0.00099601593625498,1470529.5650258008,33.200531208499335,14195.825311918707
1003,21,0.0009970089730807576,1471051.1618233654,33.23363243602526,14224.122486076405
1002,21,0.000998003992015968,1471574.2942686058,33.266799733865604,14252.504400950023
1001,21,0.000999000999000999,1472098.96844747,33.3000333000333,14280.971395285653
1000,21,0.001,1472625.1904761905,33.333333333333336,14309.52380952381
999,21,0.001001001001001001,1473152.966501465,33.3667000333667,14338.161985809633
998,21,0.001002004008016032,1473682.3027006395,33.4001336005344,14366.886268003132
997,21,0.0010030090270812437,1474213.2052818914,33.433634236041456,14395.697001689503
996,21,0.001004016064257028,1474745.6804844162,33.46720214190094,14424.59453418954
995,21,0.0010050251256281408,1475279.7345786123,33.50083752093802,14453.579214570098
994,21,0.001006036217303823,1475815.3738662694,33.5345405767941,14482.651393654638
993,21,0.0010070493454179255,1476352.6046807584,33.56831151393085,14511.811424033838
992,21,0.0010080645161290322,1476891.4333872208,33.60215053763441,14541.05966007631
991,21,0.0010090817356205853,1477431.8663827605,33.63605785401951,14570.396457939338
990,21,0.00101010101010101,1477973.9100966374,33.67003367003367,14599.822175579751
989,21,0.0010111223458038423,1478517.5709904623,33.70407819346141,14629.337172764826
988,21,0.0010121457489878543,1479062.8555583917,33.738191632928476,14658.9418110833
987,21,0.0010131712259371835,1479609.7703273252,33.77237419790611,14688.636453956435
986,21,0.0010141987829614604,1480158.3218571055,33.80662609871535,14718.421466649192
985,21,0.0010152284263959391,1480708.5167407168,33.840947546531304,14748.297216281448
984,21,0.0010162601626016261,1481260.361604487,33.87533875338754,14778.264071839325
983,21,0.001017293997965412,1481813.8631082913,33.909799932180405,14808.322404186581
982,21,0.0010183299389002036,1482369.0279457546,33.944331296673454,14838.472586076088
981,21,0.0010193679918450561,1482925.8628444597,33.97893306150187,14868.714992161391
980,21,0.0010204081632653062,1483484.3745661532,34.01360544217687,14899.04999900835
979,21,0.0010214504596527069,1484044.5699069537,34.04834865509023,14929.477985106867
978,21,0.0010224948875255625,1484606.455697564,34.08316291751875,14959.99933088269
977,21,0.0010235414534288639,1485170.0388034808,34.118048447628794,14990.614418709321
976,22,0.0010245901639344263,1431622.7720126556,32.60059612518629,14338.536195059978
975,22,0.0010256410256410256,1432189.7704859246,32.634032634032636,14367.939752555138
974,22,0.001026694045174538,1432758.4870819007,32.667537801008024,14397.43389734746
973,22,0.0010277492291880781,1433328.9288074085,32.701111837802486,14427.019001981847
972,22,0.00102880658436214,1433901.1027051494,32.73475495697718,14456.695440920406
971,22,0.0010298661174047373,1434475.0158539216,32.76846737196892,14486.463590554313
970,22,0.0010309278350515464,1435050.6753688443,32.80224929709466,14516.32382921574
969,22,0.0010319917440660474,1435628.0884015805,32.836100947556055,14546.276537189897
968,22,0.0010330578512396695,1436207.2621405642,32.87002253944403,14576.322096727123
967,22,0.001034126163391934,1436788.2038112269,32.90401428974335,14606.460892055096
966,22,0.0010351966873706005,1437370.9206762272,32.93807641633728,14636.693309391121
965,22,0.0010362694300518134,1437955.4200356812,32.972209138012246,14667.0197369545
964,22,0.001037344398340249,1438541.7092273957,33.00641267446247,14697.440564979002
963,22,0.0010384215991692627,1439129.795627101,33.04068724629472,14727.956185725423
962,22,0.0010395010395010396,1439719.6866486887,33.075033075033076,14758.566993494229
961,22,0.001040582726326743,1440311.3897444475,33.109450383123644,14789.273384638298
960,22,0.0010416666666666667,1440904.9124053032,33.14393939393939,14820.075757575758
959,22,0.0010427528675703858,1441500.2621610598,33.178500331785,14850.974512802908
958,22,0.0010438413361169101,1442097.4465806421,33.21313342190169,14881.970052907243
957,22,0.0010449320794148381,1442696.4732723408,33.24783889047212,14913.062782580573
956,22,0.0010460251046025104,1443297.349884058,33.28261696462533,14944.253108632232
955,22,0.0010471204188481676,1443900.084103556,33.317467872441696,14975.541440002393
954,22,0.0010482180293501049,1444504.6836587065,33.35239184295788,15006.928187775464
953,22,0.001049317943336831,1445111.156317744,33.387389106171895,15038.413765193614
952,22,0.0010504201680672268,1445719.5098895174,33.42245989304813,15069.998587670361
951,22,0.0010515247108307045,1446329.7522237473,33.45760443552242,15101.68307280429
950,22,0.0010526315789473684,1446941.891211282,33.49282296650718,15133.467640392848
949,22,0.001053740779768177,1447555.9347843577,33.52811571989655,15165.352712446263
948,22,0.0010548523206751054,1448171.8909168597,33.56348293057154,15197.338713201556
947,22,0.0010559662090813093,1448789.767624585,33.598924834405295,15229.426069136642
946,22,0.0010570824524312897,1449409.5729655074,33.63444166826831,15261.615208984571
945,22,0.0010582010582010583,1450031.3150400454,33.67003367003367,15293.906563747834
944,22,0.001059322033898305,1450655.0019913297,33.705701078582436,15326.300566712804
943,22,0.0010604453870625664,1451280.6420054757,33.741444133808926,15358.797653464277
942,22,0.0010615711252653928,1451908.2433118562,33.777263076626134,15391.398261900109
941,22,0.0010626992561105207,1452537.814183375,33.81315814897111,15424.102832245977
940,22,0.0010638297872340426,1453169.3629367463,33.849129593810446,15456.91180707025
939,22,0.0010649627263045794,1453802.8979327723,33.885177655145704,15489.825631298954
938,22,0.0010660980810234541,1454438.4275766243,33.921302578018995,15522.84475223087
937,22,0.0010672358591248667,1455075.960318127,33.957504608518484,15555.96961955273
936,22,0.0010683760683760685,1455715.5046520433,33.99378399378399,15589.200685354532
935,22,0.0010695187165775401,1456357.0691183622,34.03014098201264,15622.538404144969
934,22,0.0010706638115631692,1457000.662302588,34.06657582246447,15655.983232866982
933,22,0.0010718113612004287,1457646.292836033,34.103088765468186,15689.535630913408
932,22,0.001072961373390558,1458293.9693961109,34.13968006242685,15723.19606014277
931,22,0.0010741138560687433,1458943.700706633,34.17634996582365,15756.964984895176
930,22,0.001075268817204301,1459595.4955381076,34.21309872922776,15790.842872008325
929,22,0.001076426264800861,1460249.3627080396,34.249926607300125,15824.83019083366
928,22,0.0010775862068965517,1460905.3110812346,34.28683385579937,15858.92741325262
927,22,0.0010787486515641855,1461563.3495701035,34.32382073158772,15893.13501369303
926,23,0.0010799136069114472,1412816.372510464,32.866935862522304,15234.955492226225
925,23,0.001081081081081081,1413478.6181598755,32.90246768507638,15267.888334868358
924,23,0.0010822510822510823,1414142.9809509143,32.93807641633728,15300.928132661616
923,23,0.0010834236186348862,1414809.4699895128,32.97376230627914,15334.075349308298
922,23,0.0010845986984815619,1415478.0944307703,33.009525605960576,15367.330451026528
921,23,0.0010857763300760044,1416148.8634792727,33.045366567530564,15400.693906566647
920,23,0.0010869565217391304,1416821.786389414,33.0812854442344,15434.166187227747
919,23,0.001088139281828074,1417496.8724657209,33.11728249041964,15467.747766874305
918,23,0.0010893246187363835,1418174.1310631796,33.153357961542106,15501.439121952972
917,23,0.0010905125408942203,1418853.5715875647,33.18951211417192,15535.240731509464
916,23,0.001091703056768559,1419535.2034957712,33.22574520599962,15569.153077205605
915,23,0.001092896174863388,1420219.036296149,33.26205749584224,15603.176643336488
914,23,0.0010940919037199124,1420905.0795488397,33.298449243649515,15637.311916847766
913,23,0.001095290251916758,1421593.3428661157,33.33492071051002,15671.559387353083
912,23,0.0010964912280701754,1422283.8359127222,33.37147215865751,15705.919547151632
911,23,0.0010976948408342481,1422976.5684062229,33.408103851477115,15740.392891245856
910,23,0.001098901098901099,1423671.5501173455,33.4448160535117,15774.979917359276
909,23,0.0011001100110011,1424368.790870334,33.48160903046826,15809.681125954467
908,23,0.0011013215859030838,1425068.300543299,33.51848304922429,15844.497020251154
907,23,0.0011025358324145535,1425770.0890685746,33.555438377834236,15879.428106244477
906,23,0.0011037527593818985,1426474.1664330766,33.59247528553604,15914.474892723367
905,23,0.0011049723756906078,1427180.542678662,33.62959404275763,15949.637891289085
904,23,0.0011061946902654867,1427889.2279024948,33.66679492112351,15984.917616373896
903,23,0.0011074197120708748,1428600.2322574102,33.70407819346141,16020.314585259881
902,23,0.0011086474501108647,1429313.5659522857,33.741444133808926,16055.829318097918
901,23,0.0011098779134295228,1430029.2392524127,33.77889301742026,16091.462337926789
900,23,0.0011111111111111111,1430747.262479871,33.81642512077295,16127.214170692432
899,23,0.0011123470522803114,1431467.6460139086,33.8540407215747,16163.085345267371
898,23,0.0011135857461024498,1432190.4002913202,33.891740098770214,16199.07639347027
897,23,0.0011148272017837235,1432915.5358068328,33.9295235325481,16235.187850085651
896,23,0.0011160714285714285,1433643.0631134927,33.96739130434783,16271.420252883763
895,23,0.0011173184357541898,1434372.992823054,34.005343696866646,16307.77414264061
894,23,0.0011185682326621924,1435105.3356063736,34.04338099406672,16344.250063158142
893,23,0.0011198208286674132,1435840.1021938052,34.08150348118214,16380.848561284578
892,23,0.0011210762331838565,1436577.3033756,34.119711444726065,16417.570186934925
891,23,0.001122334455667789,1437316.9500023085,34.15800517249792,16454.415493111635
890,23,0.0011235955056179776,1438059.0529851853,34.19638495359062,16491.385035925417
889,23,0.0011248593925759281,1438803.623296599,34.23485107839781,16528.479374616247
888,23,0.0011261261261261261,1439550.6719704429,34.27340383862123,16565.699071574512
887,23,0.0011273957158962795,1440300.210102551,34.31204352727807,16603.044692362328
886,23,0.001128668171557562,1441052.2488511156,34.35077043870841,16640.516805735042
885,23,0.0011299435028248588,1441806.7994371098,34.38958486858266,16678.115983662865
884,23,0.0011312217194570137,1442563.8731447118,34.42848711390911,16715.84280135275
883,23,0.0011325028312570782,1443323.4813217332,34.46747747304151,16753.69783727035
882,23,0.0011337868480725624,1444085.6353800516,34.50655624568668,16791.681673162217
881,23,0.0011350737797956867,1444850.346796045,34.5457237329122,16829.79489407817
880,24,0.0011363636363636363,1400327.7720385673,33.14393939393939,16165.203168044076
879,24,0.0011376564277588168,1401097.632859245,33.18164580963216,16201.978020840208
878,24,0.0011389521640091116,1401870.0858581404,33.21943811693242,16238.878568846501
877,24,0.0011402508551881414,1402645.1427740557,33.257316609654126,16275.90538561585
876,24,0.001141552511415525,1403422.8154125228,33.29528158295281,16313.05904797648
875,24,0.001142857142857143,1404203.1156462585,33.333333333333336,16350.340136054421
874,24,0.0011441647597254005,1404986.055415626,33.37147215865751,16387.749233296156
873,24,0.001145475372279496,1405771.646729097,33.40969835815197,16425.286926491448
872,24,0.0011467889908256881,1406559.9016637206,33.4480122324159,16462.953805796373
871,24,0.001148105625717566,1407350.832365594,33.48641408342901,16500.750464756497
870,24,0.0011494252873563218,1408144.451050337,33.524904214559385,16538.677500330294
869,24,0.0011507479861910242,1408940.770003571,33.56348293057154,16576.7355129127
868,24,0.001152073732718894,1409739.8015814025,33.60215053763441,16614.925106358878
867,24,0.0011534025374855825,1410541.558210909,33.64090734332949,16653.246888008205
866,24,0.0011547344110854503,1411346.052390629,33.67975365665897,16691.701468708387
865,24,0.0011560693641618498,1412153.2966910577,33.71868978805395,16730.28946283983
864,24,0.0011574074074074073,1412963.3037551441,33.757716049382715,16769.01148834019
863,24,0.0011587485515643105,1413776.0862987943,33.79683275395906,16807.868166729102
862,24,0.001160092807424594,1414591.657111378,33.83604021655066,16846.86012313313
861,24,0.0011614401858304297,1415410.0290562387,33.87533875338754,16885.987986310924
860,24,0.0011627906976744186,1416231.2150712097,33.91472868217054,16925.252388678564
859,24,0.0011641443538998836,1417055.228169131,33.95421032207994,16964.653966335132
858,24,0.0011655011655011655,1417882.0814383752,33.99378399378399,17004.193359088466
857,24,0.0011668611435239206,1418711.788043372,34.033450019447685,17043.871210481146
856,24,0.0011682242990654205,1419544.3612251433,34.073208722741434,17083.688167816694
855,24,0.0011695906432748538,1420379.8143018363,34.113060428849906,17123.64488218597
854,24,0.00117096018735363,1421218.1606692662,34.15300546448087,17163.742008493802
853,24,0.0011723329425556857,1422059.41380146,34.19304415787417,17203.980205485823
852,24,0.0011737089201877935,1422903.5872512069,34.23317683881064,17244.36013577553
851,24,0.0011750881316098707,1423750.6946506104,34.27340383862123,17284.882465871582
850,24,0.001176470588235294,1424600.7497116493,34.31372549019608,17325.547866205306
849,24,0.001177856301531213,1425453.7662267394,34.35414212799372,17366.35701115842
848,24,0.0011792452830188679,1426309.758069301,34.394654088050316,17407.310579091016
847,24,0.0011806375442739079,1427168.7391943322,34.43526170798898,17448.409252369755
846,24,0.001182033096926714,1428030.7236389853,34.47596532702916,17489.653717396286
845,24,0.001183431952662722,1428895.7255231491,34.51676528599606,17531.044664635927
844,24,0.001184834123222749,1429763.7590500363,34.55766192733017,17572.582788646556
843,24,0.0011862396204033216,1430634.8385067733,34.59865559509687,17614.268788107773
842,24,0.0011876484560570072,1431508.9782649989,34.639746634996044,17656.103365850264
841,24,0.0011890606420927466,1432386.192781464,34.68093539437178,17698.087228885455
840,24,0.0011904761904761906,1433266.4965986395,34.72222222222222,17740.221088435374
839,24,0.0011918951132300357,1434149.9043453266,34.763607469209376,17782.50565996279
838,25,0.0011933174224343676,1393369.764070608,33.41288782816229,17111.94399667352
837,25,0.0011947431302270011,1394259.4239111352,33.452807646356035,17152.828629299896
836,25,0.0011961722488038277,1395152.232091756,33.49282296650718,17193.860030676955
835,25,0.0011976047904191617,1396048.2035928145,33.532934131736525,17235.038904227476
834,25,0.001199040767386091,1396947.3534841193,33.573141486810556,17276.365957593636
833,25,0.0012004801920768306,1397849.6969255889,33.613445378151255,17317.841902667427
832,25,0.001201923076923077,1398755.2491678994,33.65384615384615,17359.4674556213
831,25,0.0012033694344163659,1399664.0255531373,33.69434416365824,17401.243336939096
830,25,0.0012048192771084338,1400576.0415154593,33.734939759036145,17443.170271447234
829,25,0.0012062726176115801,1401491.312581758,33.775633293124244,17485.248988346157
828,25,0.0012077294685990338,1402409.8543723307,33.81642512077295,17527.480221242036
827,25,0.0012091898428053204,1403331.6826015566,33.85731559854897,17569.86470817877
826,25,0.0012106537530266344,1404256.813078578,33.898305084745765,17612.403191670233
825,25,0.0012121212121212121,1405185.261707989,33.93939393939394,17655.09641873278
824,25,0.0012135922330097086,1406117.044490527,33.980582524271846,17697.945140918087
823,25,0.001215066828675577,1407052.1775237736,34.02187120291616,17740.950114346204
822,25,0.0012165450121654502,1407990.6770028593,34.0632603406326,17784.11209973893
821,25,0.001218026796589525,1408932.559221175,34.104750304506695,17827.43186245347
820,25,0.0012195121951219512,1409877.8405710887,34.146341463414636,17870.91017251636
819,25,0.001221001221001221,1410826.5375446694,34.18803418803419,17914.547804657697
818,25,0.0012224938875305623,1411778.666734417,34.229828850855746,17958.34553834566
817,25,0.0012239902080783353,1412734.2448339972,34.27172582619339,18002.304157821327
816,25,0.0012254901960784314,1413693.288638985,34.31372549019608,18046.424452133797
815,25,0.001226993865030675,1414655.815047612,34.355828220858896,18090.70721517558
814,25,0.0012285012285012285,1415621.8410615218,34.3980343980344,18135.153245718357
813,25,0.0012300123001230013,1416591.3837865316,34.44034440344404,18179.763347448974
812,25,0.0012315270935960591,1417564.4604334005,34.48275862068965,18224.538329005798
811,25,0.0012330456226880395,1418541.088318603,34.52527743526511,18269.479004015382
810,25,0.0012345679012345679,1419521.284865112,34.5679012345679,18314.5861911294
809,25,0.0012360939431396785,1420505.0676031848,34.610630407911,18359.860714061982
808,25,0.0012376237623762376,1421492.4541711598,34.65346534653465,18405.303401627294
807,25,0.0012391573729863693,1422483.462316257,34.696406443618336,18450.915087777485
806,25,0.0012406947890818859,1423478.1098953877,34.7394540942928,18496.69661164098
805,25,0.0012422360248447205,1424476.4148759693,34.78260869565217,18542.64881756105
804,25,0.0012437810945273632,1425478.395336749,34.82587064676617,18588.772555134776
803,25,0.0012453300124533001,1426484.0694686333,34.8692403486924,18635.068679252305
802,25,0.0012468827930174563,1427493.455575525,34.91271820448878,18681.538050136507
801,25,0.0012484394506866417,1428506.5720751681,34.95630461922597,18728.181533382896
800,25,0.00125,1429523.4375,35.0,18775.0
799,26,0.0012515644555694619,1392082.5320364714,33.69596611148551,18098.071467740374
798,26,0.0012531328320802004,1393106.9513720681,33.738191632928476,18143.42826412474
797,26,0.0012547051442910915,1394135.175926954,33.78052311552939,18188.955857896315
796,26,0.001256281407035176,1395167.2247010078,33.82296095863935,18234.655107777
795,26,0.0012578616352201257,1396203.1168131738,33.86550556361877,18280.526877892487
794,26,0.0012594458438287153,1397242.8715023594,33.90815733385003,18326.57203781315
793,26,0.0012610340479192938,1398286.5081283425,33.95091667475022,18372.791462595214
792,26,0.0012626262626262627,1399334.0461726824,33.99378399378399,18419.186032822396
791,26,0.0012642225031605564,1400385.5052396446,34.03675970047651,18465.75663464781
790,26,0.0012658227848101266,1401440.9050571285,34.079844206426486,18512.504159836317
789,26,0.0012674271229404308,1402500.2654776056,34.123037925319295,18559.42950580722
788,26,0.0012690355329949238,1403563.606479068,34.16634127294026,18606.53357567733
787,26,0.0012706480304955528,1404630.9481659809,34.20975466718796,18653.817278304457
786,26,0.001272264631043257,1405702.3107702467,34.25327852808769,18701.281528331234
785,26,0.0012738853503184713,1406777.714652178,34.296913277805,18748.92724622937
784,26,0.0012755102040816326,1407857.180301477,34.34065934065934,18796.75535834428
783,26,0.001277139208173691,1408940.7283382248,34.384517143137835,18844.766796940137
782,26,0.0012787723785166241,1410028.3795138802,34.42848711390911,18892.96250024529
781,26,0.0012804097311139564,1411120.1547122872,34.472569683837285,18941.343412498125
780,26,0.001282051282051282,1412216.0749506904,34.51676528599606,18989.910483993324
779,26,0.0012836970474967907,1413316.1613807594,34.56107435568283,19038.66467112853
778,26,0.0012853470437017994,1414420.4352896262,34.60549733043307,19087.606936451444
777,26,0.001287001287001287,1415528.9181009259,34.65003465003465,19136.73824870736
776,26,0.001288659793814433,1416641.631375851,34.694686756542424,19186.059582887086
775,26,0.0012903225806451613,1417758.5968142159,34.7394540942928,19235.571920275353
774,26,0.0012919896640826874,1418879.8362555257,34.7843371099185,19285.276248499613
773,26,0.00129366106080207,1420005.3716800613,34.82933625236342,19335.173561579308
772,26,0.0012953367875647669,1421135.2252099696,34.87445197289757,19385.26485997559
771,26,0.0012970168612191958,1422269.4191103652,34.9196847251322,19435.551150641462
770,26,0.0012987012987012987,1423407.9757904434,34.96503496503497,19486.03344707241
769,26,0.0013003901170351106,1424550.9178046002,35.01050315094528,19536.712769357466
768,26,0.0013020833333333333,1425698.2678535657,35.056089743589745,19587.59014423077
767,26,0.001303780964797914,1426850.0487855459,35.101795206097684,19638.66660512357
766,26,0.0013054830287206266,1428006.2835973753,35.14762000401687,19689.94319221671
765,26,0.00130718954248366,1429166.9954356805,35.193564605329314,19741.420952493616
764,26,0.0013089005235602095,1430332.207598054,35.23962948046718,19793.100939793738
763,27,0.001310615989515072,1395889.4079217038,33.97893306150187,19109.984799501075
762,27,0.0013123359580052493,1397063.6912347898,34.02352483717313,19160.14325855812
761,27,0.001314060446780552,1398242.545682419,34.06823380542171,19210.4995393082
760,27,0.0013157894736842105,1399425.9951780036,34.113060428849906,19261.054683492355
759,27,0.0013175230566534915,1400614.0637919554,34.15800517249792,19311.809739718316
758,27,0.0013192612137203166,1401806.7757529253,34.20306850386006,19362.765763514853
757,27,0.001321003963011889,1403004.1554490556,34.24825089290083,19413.923817386698
756,27,0.0013227513227513227,1404206.2274292433,34.293552812071326,19465.28497086992
755,27,0.0013245033112582781,1405413.0164044136,34.33897473632573,19516.850300587856
754,27,0.001326259946949602,1406624.5472488087,34.384517143137835,19568.620890307528
753,27,0.0013280212483399733,1407840.8450012845,34.43018051251783,19620.59783099661
752,27,0.0013297872340425532,1409061.934866623,34.47596532702916,19672.78222088091
751,27,0.0013315579227696406,1410287.8422168544,34.5218720718055,19725.175165502398
750,27,0.0013333333333333333,1411518.5925925926,34.5679012345679,19777.777777777777
749,27,0.0013351134846461949,1412754.2117043827,34.61405330564209,19830.591178057584
748,27,0.001336898395721925,1413994.7254340616,34.660328777975835,19883.61649418586
747,27,0.0013386880856760374,1415240.1598361316,34.706728147156525,19936.854861560376
746,27,0.0013404825737265416,1416490.5411391454,34.753251911428855,19990.30742319345
745,27,0.0013422818791946308,1417745.8957471051,34.799900571712655,20043.975329773268
744,27,0.0013440860215053765,1419006.2502408756,34.846674631620864,20097.859739725853
743,27,0.0013458950201884253,1420271.6313796085,34.893574597477695,20151.96181927758
742,27,0.0013477088948787063,1421542.0661021816,34.940600978336825,20206.282742518313
741,27,0.001349527665317139,1422817.5815286513,34.9877542859999,20260.82369146507
740,27,0.0013513513513513514,1424098.2049617185,35.03503503503504,20315.585856126396
739,27,0.0013531799729364006,1425383.963888209,35.08244374279557,20370.57043456724
738,27,0.0013550135501355014,1426674.8859805672,35.12998092943892,20425.778632974525
737,27,0.0013568521031207597,1427970.999098364,35.177647117945625,20481.2116657233
736,27,0.001358695652173913,1429272.3312898201,35.22544283413849,20536.870755443535
735,27,0.0013605442176870747,1430578.9107933424,35.27336860670194,20592.75713308755
734,27,0.0013623978201634877,1431890.7660390756,35.32142496720154,20648.8720379981
733,27,0.001364256480218281,1433207.925650469,35.36961245010358,20705.216717977077
732,27,0.001366120218579235,1434530.418445858,35.417931592794986,20761.79242935491
731,27,0.0013679890560875513,1435858.2734400597,35.46638293560318,20818.600437060617
730,28,0.0013698630136986301,1404122.736777203,34.24657534246575,20130.08337131062
729,28,0.0013717421124828531,1405461.404007487,34.293552812071326,20185.31421442563
728,28,0.0013736263736263737,1406805.521676126,34.34065934065934,20240.77276726413
727,28,0.001375515818431912,1408155.119600141,34.3878954607978,20296.460283433564
726,28,0.0013774104683195593,1409510.2278012496,34.43526170798898,20352.37802518043
725,28,0.001379310344827586,1410870.876507559,34.48275862068965,20408.527263461863
724,28,0.0013812154696132596,1412237.0961552716,34.530386740331494,20464.90927801785
723,28,0.0013831258644536654,1413608.9173904096,34.57814661134164,20521.52535744416
722,28,0.0013850415512465374,1414986.3710705545,34.62603878116344,20578.37679926599
721,28,0.0013869625520110957,1416369.4882666045,34.674063800277395,20635.46491001232
720,28,0.001388888888888889,1417758.3002645504,34.72222222222222,20692.791005291005
719,28,0.0013908205841446453,1419152.8385672641,34.770514603616135,20750.356409864573
718,28,0.001392757660167131,1420553.1348963107,34.81894150417827,20808.162457726783
717,28,0.001394700139470014,1421959.2211937732,34.86750348675035,20866.210492179925
716,28,0.0013966480446927375,1423371.1296240976,34.91620111731844,20924.501865912873
715,28,0.0013986013986013986,1424788.8925759555,34.96503496503497,20983.0379410799
714,28,0.0014005602240896359,1426212.5426641246,35.0140056022409,21041.82008938029
713,28,0.001402524544179523,1427642.1127313878,35.06311360448808,21100.849692138694
712,28,0.0014044943820224719,1429077.635850452,35.1123595505618,21160.128140386318
711,28,0.0014064697609001407,1430519.145325883,35.16174402250352,21219.656834942845
710,28,0.0014084507042253522,1431966.6746960636,35.21126760563381,21279.437186499275
709,28,0.0014104372355430183,1433420.257735167,35.26093088857546,21339.470615701466
708,28,0.0014124293785310734,1434879.9284551512,35.31073446327684,21399.758553234566
707,28,0.0014144271570014145,1436345.7211077744,35.36067892503536,21460.30243990828
706,28,0.00141643059490085,1437817.6701866295,35.41076487252125,21521.103726742967
705,28,0.0014184397163120568,1439295.8104291966,35.46099290780142,21582.163875056583
704,28,0.0014204545454545455,1440780.1768189198,35.51136363636364,21643.48435655254
703,28,0.001422475106685633,1442270.8045873016,35.56187766714083,21705.066653408347
702,28,0.0014245014245014246,1443767.7292160199,35.61253561253561,21766.91225836525
701,28,0.0014265335235378032,1445270.9864390646,35.66333808844508,21829.022674818676
700,28,0.0014285714285714286,1446780.612244898,35.714285714285715,21891.39941690962
699,28,0.001430615164520744,1448296.6428786328,35.7653791130186,21954.044009616962
698,29,0.0014326647564469914,1419030.937504335,34.581563086651514,21257.752540959264
697,29,0.0014347202295552368,1420559.8875668533,34.63117795478158,21318.758663561617
696,29,0.0014367816091954023,1422095.3527546572,34.68093539437178,21380.027881421953
695,29,0.0014388489208633094,1423637.3703617111,34.7308360208385,21441.56170969947
694,29,0.001440922190201729,1425185.977949867,34.78088045314519,21503.36167447673
693,29,0.001443001443001443,1426741.2133511775,34.83106931382794,21565.429312854303
692,29,0.001445086705202312,1428303.1146702368,34.88140322902133,21627.766173046326
691,29,0.001447178002894356,1429871.7202865412,34.931882828484454,21690.37381447711
690,29,0.0014492753623188406,1431447.0688568759,34.982508745627186,21753.25380787867
689,29,0.001451378809869376,1433029.1993177263,35.03328161753666,21816.407735389257
688,29,0.0014534883720930232,1434618.150887712,35.08420208500401,21879.837190652917
687,29,0.001455604075691412,1436213.9630700466,35.135270792551324,21943.54377892002
686,29,0.0014577259475218659,1437816.6756550241,35.186488388458834,22007.529117148875
685,29,0.00145985401459854,1439426.3287225268,35.23785552479235,22071.794834108332
684,29,0.0014619883040935672,1441042.9626445626,35.28937285743093,22136.342570481458
683,29,0.0014641288433382138,1442666.6180878272,35.341041046094816,22201.17397897027
682,29,0.001466275659824047,1444297.336016291,35.392860754373544,22266.29072440156
681,29,0.0014684287812041115,1445935.157693815,35.44483264975442,22331.694483833788
680,29,0.0014705882352941176,1447580.1246867916,35.496957403651116,22397.386946665076
679,29,0.0014727540500736377,1449232.2788668133,35.549235691432635,22463.369814742335
678,29,0.0014749262536873156,1450891.6624133699,35.60166819245244,22529.644802471503
677,29,0.0014771048744460858,1452558.3178165723,35.65425559007793,22596.21363692893
676,29,0.0014792899408284023,1454232.2878799038,35.70699857172006,22663.07805797392
675,29,0.0014814814814814814,1455913.6157230027,35.759897828863345,22730.239818362425
674,29,0.001483679525222552,1457602.344784471,35.81295405709608,22797.700683861945
673,29,0.0014858841010401188,1459298.5188247133,35.8661679561408,22865.46243336761
672,29,0.001488095238095238,1461002.181928806,35.91954022988506,22933.52685901947
671,29,0.0014903129657228018,1462713.3785093944,35.97307158641246,23001.89576632101
670,29,0.0014925373134328358,1464432.1533096228,36.026762738033966,23070.570974258917
669,30,0.0014947683109118087,1437422.9192221842,34.87792725460887,22368.235838243276
668,30,0.0014970059880239522,1439156.9860279441,34.930139720558884,22435.21938159609
667,30,0.0014992503748125937,1440898.7672955128,34.982508745627186,22502.504370003906
666,30,0.0015015015015015015,1442648.3091199307,35.03503503503504,22570.09261513766
665,30,0.0015037593984962407,1444405.657941847,35.08771929824562,22637.985942299358
664,30,0.0015060240963855422,1446170.8605506364,35.140562248995984,22706.186190545315
663,30,0.0015082956259426848,1447943.9640875496,35.193564605329314,22774.69521281073
662,30,0.0015105740181268882,1449725.0160488982,35.24672708962739,22843.514876035573
661,30,0.0015128593040847202,1451514.0642892728,35.30005042864347,22912.64706129178
660,30,0.0015151515151515152,1453311.1570247933,35.35353535353535,22982.093663911848
659,30,0.0015174506828528073,1455116.342836397,35.40718259989884,23051.856593618726
658,30,0.001519756838905775,1456929.6706731585,35.46099290780142,23121.937774657166
657,30,0.0015220700152207,1458751.1898556468,35.51496702181634,23192.339145926435
656,30,0.001524390243902439,1460580.950079318,35.56910569105691,23263.062661114418
655,30,0.0015267175572519084,1462419.0014179437,35.6234096692112,23334.110288833206
654,30,0.0015290519877675841,1464265.3943270769,35.67787971457696,23405.48401275613
653,30,0.0015313935681470138,1466120.1796475528,35.73251659009699,23477.18583175621
652,30,0.0015337423312883436,1467983.4086090308,35.787321063394685,23549.21776004617
651,30,0.0015360983102918587,1469855.1328335705,35.842293906810035,23621.581827319897
650,30,0.0015384615384615385,1471735.4043392506,35.8974358974359,23694.280078895466
649,30,0.0015408320493066256,1473624.275543822,35.952747817154595,23767.314575859666
648,30,0.0015432098765432098,1475521.7992684043,36.008230452674894,23840.687395214147
647,30,0.0015455950540958269,1477428.02874122,36.06388459556929,23914.400630023083
646,30,0.0015479876160990713,1479343.01760137,36.119711042311664,23988.456389562507
645,30,0.0015503875968992248,1481266.81990265,36.17571059431525,24062.85679947119
644,30,0.0015527950310559005,1483199.490117408,36.231884057971016,24137.60400190322
643,30,0.0015552099533437014,1485141.0831404438,36.28823224468636,24212.700155682243
642,31,0.001557632398753894,1460209.9338628438,35.172344487991154,23504.658809474837
641,31,0.0015600624024961,1462169.5388963968,35.22721554023451,23578.014229219967
640,31,0.0015625,1464138.2339969757,35.28225806451613,23651.71370967742
639,31,0.001564945226917058,1466116.0757890437,35.33747286586905,23725.75940608397
638,31,0.001567398119122257,1468103.1213396601,35.392860754373544,23800.153490579283
637,31,0.0015698587127158557,1470099.428162647,35.448422545196735,23874.898152365255
636,31,0.0015723270440251573,1472105.0542227938,35.50415905863258,23949.99559786707
635,31,0.0015748031496062992,1474120.057940116,35.56007112014224,24025.448050896102
634,31,0.0015772870662460567,1476144.4981941532,35.616159560394834,24101.257752814545
633,31,0.001579778830963665,1478178.4343283211,35.672425215308564,24177.426962701906
632,31,0.0015822784810126582,1480221.9261543073,35.72886892609228,24253.957957523347
631,31,0.001584786053882726,1482275.0339565184,35.78549153928736,24330.85303229987
630,31,0.0015873015873015873,1484337.8184965742,35.842293906810035,24408.1145002804
629,31,0.001589825119236884,1486410.3410178549,35.899276885994155,24485.744693115812
628,31,0.0015923566878980893,1488492.663250096,35.956441339634274,24563.745961034863
627,31,0.001594896331738437,1490584.8474140354,36.01378813602922,24642.120673022127
626,31,0.001597444089456869,1492686.9562261137,36.07131814902608,24720.87121699787
625,31,0.0016,1494799.0529032256,36.12903225806451,24800.0
624,31,0.0016025641025641025,1496921.2011675257,36.18693134822167,24879.509448368008
623,31,0.0016051364365971107,1499053.4652512853,36.24501631025734,24959.402007929024
622,31,0.001607717041800643,1501195.9099018094,36.30328804065968,25039.68014418592
621,31,0.001610305958132045,1503348.600386403,36.36174744169134,25120.346342507586
620,31,0.0016129032258064516,1505511.6024973984,36.420395421436005,25201.403108321305
619,31,0.0016155088852988692,1507684.9825572355,36.479232893845435,25282.85296730735
618,31,0.0016181229773462784,1509868.8074236016,36.53826077878693,25364.698465595753
617,31,0.0016207455429497568,1512063.14449463,36.59748000209129,25446.942169965343
616,32,0.0016233766233766235,1489066.4488109294,35.51136363636364,24731.78708466858
615,32,0.0016260162601626016,1491282.0146738053,35.56910569105691,24812.239738251043
614,32,0.0016286644951140066,1493508.2982312809,35.627035830618894,24893.085735657674
613,32,0.0016313213703099511,1495745.3690964396,35.68515497553018,24974.327645441746
612,32,0.0016339869281045752,1497993.2974496987,35.74346405228758,25055.968057157505
611,32,0.0016366612111292963,1500252.1540443748,35.801963993453356,25138.009581566534
610,32,0.001639344262295082,1502522.0102123085,35.86065573770492,25220.45485084655
609,32,0.0016420361247947454,1504802.9378695593,35.91954022988506,25303.30651880253
608,32,0.001644736842105263,1507095.0095221605,35.97861842105263,25386.56726108033
607,32,0.0016474464579901153,1509398.2982719452,36.03789126853377,25470.239775382754
606,32,0.0016501650165016502,1511712.8778224357,36.0973597359736,25554.32678168807
605,32,0.001652892561983471,1514038.822484803,36.15702479338843,25638.831022471142
604,32,0.0016556291390728477,1516376.2071838954,36.216887417218544,25723.755262927065
603,32,0.001658374792703151,1518725.1074643368,36.27694859038142,25809.102291197414
602,32,0.0016611295681063123,1521085.5994966943,36.33720930232558,25894.874918599133
601,32,0.0016638935108153079,1523457.7600837206,36.39767054908486,25981.07597985609
600,32,0.0016666666666666668,1525841.6666666665,36.458333333333336,26067.708333333336
599,32,0.001669449081803005,1528237.3973316685,36.51919866444074,26154.774861274076
598,32,0.0016722408026755853,1530645.03081621,36.580267558528426,26242.278470039484
597,32,0.0016750418760469012,1533064.6465156605,36.641541038525965,26330.222090351253
596,32,0.0016778523489932886,1535496.3244898878,36.70302013422819,26418.60867753705
595,32,0.0016806722689075631,1537940.1454699528,36.76470588235294,26507.44121177883
594,32,0.0016835016835016834,1540396.1908648778,36.82659932659933,26596.722698364112
593,32,0.0016863406408094434,1542864.5427684993,36.88870151770658,26686.45616794019
592,33,0.0016891891891891893,1521671.0415421564,35.83128583128583,25965.23120171769
591,33,0.001692047377326565,1524164.2555186746,35.8919140645029,26053.130964362896
590,33,0.001694915254237288,1526670.026464008,35.952747817154595,26141.477980030122
589,33,0.001697792869269949,1529188.439281391,36.01378813602922,26230.27528841821
588,33,0.0017006802721088435,1531719.579594361,36.075036075036074,26319.52595509447
587,33,0.0017035775127768314,1534263.5337541136,36.13649269526612,26409.2330717593
586,33,0.0017064846416382253,1536820.3888469432,36.19815906505326,26499.39975651399
585,33,0.0017094017094017094,1539390.2327017712,36.26003626003626,26590.02915413172
584,33,0.0017123287671232876,1541973.1538977693,36.322125363221254,26681.124436331793
583,33,0.0017152658662092624,1544569.2417720687,36.384427465044965,26772.688802057215
582,33,0.001718213058419244,1547178.5864275661,36.44694366343851,26864.725477755557
581,33,0.0017211703958691911,1549801.278740821,36.50967506389193,26957.23771766324
580,33,0.0017241379310344827,1552437.41037005,36.572622779519335,27050.22880409325
579,33,0.0017271157167530224,1555087.0737632168,36.635787931124725,27143.702047726314
578,33,0.0017301038062283738,1557750.3621662199,36.699171647268535,27237.660787905636
577,33,0.0017331022530329288,1560427.3696311808,36.76277506433485,27332.108392935173
576,33,0.001736111111111111,1563118.1910248315,36.82659932659933,27427.048260381594
575,33,0.0017391304347826088,1565822.9220370052,36.89064558629776,27522.483817379845
574,33,0.0017421602787456446,1568541.6591892287,36.95491500369549,27618.41852094253
573,33,0.0017452006980802793,1571274.4998434219,37.019408747157435,27714.85585827298
572,33,0.0017482517482517483,1574021.542210703,37.0841279932189,27811.799347082244
571,33,0.0017513134851138354,1576782.8853603,37.14907392665712,27909.25253590992
570,34,0.0017543859649122807,1557276.9892998752,36.119711042311664,27183.47726902395
569,34,0.0017574692442882249,1560067.2346994523,36.1831903235811,27279.064059054457
568,34,0.0017605633802816902,1562872.083328471,36.24689312344656,27375.156073141417
567,34,0.001763668430335097,1565691.6377799404,36.31082062454612,27471.756878334323
566,34,0.0017667844522968198,1568526.0015512155,36.3749740178757,27568.870073220016
565,34,0.0017699115044247787,1571375.2790535903,36.4393545028631,27666.499288257866
564,34,0.0017730496453900709,1574239.5756220098,36.50396328744264,27764.64818611917
563,34,0.0017761989342806395,1577118.9975249018,36.56880158813081,27863.32046203071
562,34,0.0017793594306049821,1580013.6519741318,36.63387063010258,27962.519844122602
561,34,0.0017825311942959,1582923.6471350815,36.699171647268535,28062.25009378054
560,34,0.0017857142857142857,1585849.0921368548,36.76470588235294,28162.5150060024
559,34,0.0017889087656529517,1588790.0970826084,36.830474586972535,28263.318409759315
558,34,0.0017921146953405018,1591746.7730600159,36.89647902171621,28364.664168361298
557,34,0.0017953321364452424,1594719.23215186,36.96272045622558,28466.556179827472
556,34,0.0017985611510791368,1597707.5874467585,37.02920016927634,28568.99837726095
555,34,0.0018018018018018018,1600711.9530500295,37.09591944886063,28671.994729228434
554,34,0.0018050541516245488,1603732.4440946863,37.16287959227012,28775.54924014465
553,34,0.0018083182640144665,1606769.176752579,37.230081906180196,28879.665950661627
552,34,0.0018115942028985507,1609822.2682456726,37.29752770673487,28984.348938062936
551,34,0.0018148820326678765,1612891.8368574698,37.36521831963275,29089.60231666291
550,34,0.0018181818181818182,1615978.0019445794,37.43315508021391,29195.43023821099
549,35,0.0018214936247723133,1598072.4805870869,36.42987249544626,28464.641552521152
548,35,0.0018248175182481751,1601192.2010457974,36.496350364963504,28568.57432087865
547,35,0.0018281535648994515,1604328.882606186,36.563071297989026,28673.077538252048
546,35,0.0018315018315018315,1607482.6490359458,36.63003663003663,28778.15538726057
545,35,0.001834862385321101,1610653.625235971,36.69724770642202,28883.812088929502
544,35,0.001838235294117647,1613841.9372528424,36.76470588235294,28990.051903114185
543,35,0.001841620626151013,1617047.712291473,36.83241252302026,29096.87912892943
542,35,0.0018450184501845018,1620271.0787279196,36.90036900369004,29204.29810518453
541,35,0.0018484288354898336,1623512.1661223555,36.96857670979667,29312.313210823875
540,35,0.001851851851851852,1626771.1052322164,37.03703703703704,29420.92886537331
539,35,0.0018552875695732839,1630048.0280255128,37.105751391465674,29530.149529392267
538,35,0.0018587360594795538,1633343.0676943185,37.174721189591075,29639.97970493182
537,35,0.00186219739292365,1636656.3586684323,37.243947858473,29750.423935998668
536,35,0.0018656716417910447,1639988.0366292207,37.31343283582089,29861.48680902524
535,35,0.001869158878504673,1643338.238523639,37.38317757009346,29973.172953345893
534,35,0.0018726591760299626,1646707.1025784384,37.453183520599254,30085.487041679444
533,35,0.001876172607879925,1650094.7683145574,37.5234521575985,30198.433790617928
532,35,0.0018796992481203006,1653501.376561705,37.59398496240602,30312.017961121925
531,35,0.0018832391713747645,1656927.069473134,37.664783427495294,30426.244359022297
530,35,0.0018867924528301887,1660371.9905406092,37.73584905660377,30541.117835528657
529,35,0.001890359168241966,1663836.2846095767,37.80718336483932,30656.64328774452
528,36,0.001893939393939394,1647478.8280532598,36.82659932659933,29918.024946434038
527,36,0.0018975332068311196,1650982.3081533117,36.89647902171621,30031.623553095924
526,36,0.0019011406844106464,1654505.6040679752,36.9666244190959,30145.870581072766
525,36,0.0019047619047619048,1658048.866213152,37.03703703703704,30260.77097505669
524,36,0.0019083969465648854,1661612.2464373354,37.10771840542833,30376.329726964887
523,36,0.0019120458891013384,1665195.8980380306,37.17867006585936,30492.551876481917
522,36,0.0019157088122605363,1668799.9757783944,37.249893571732656,30609.442511609243
521,36,0.0019193857965451055,1672424.6359040989,37.321390488377055,30727.006769222207
520,36,0.0019230769230769232,1676070.0361604209,37.39316239316239,30845.24983563445
519,36,0.0019267822736030828,1679736.3358095642,37.4652108756155,30964.17694717003
518,36,0.0019305019305019305,1683423.695648213,37.53753753753754,31083.793390743198
517,36,0.0019342359767891683,1687132.2780253252,37.61014399312272,31204.10450444608
516,36,0.001937984496124031,1690862.2468601647,37.68303186907838,31325.115678144342
515,36,0.001941747572815534,1694613.7676605817,37.75620280474649,31446.832354080918
514,36,0.0019455252918287938,1698387.0075415391,37.829658452226546,31569.26002748801
513,36,0.001949317738791423,1702182.1352438927,37.90340047649989,31692.404247207432
512,36,0.001953125,1705999.3211534289,37.97743055555556,31816.27061631944
511,36,0.0019569471624266144,1709838.737320161,38.051750380517504,31940.86479278019
510,36,0.00196078431372549,1713700.5574778933,38.12636165577342,32066.192490067922
509,37,0.0019646365422396855,1698816.188295281,37.168799447777836,31322.19841086952
508,37,0.001968503937007874,1702723.3444710132,37.241966375824646,31445.583161436592
507,37,0.0019723865877712033,1706653.436141579,37.31542193080655,31569.698615670393
506,37,0.001976284584980237,1710606.6439770083,37.38916782395043,31694.55055517953
505,37,0.0019801980198019802,1714583.1504330523,37.46320578003746,31820.144818870434
504,37,0.001984126984126984,1718583.1397724254,37.53753753753754,31946.48730363016
503,37,0.0019880715705765406,1722606.798086341,37.612164848745365,32073.583965018657
502,37,0.00199203187250996,1726654.313316348,37.687089479918164,32201.440817970713
501,37,0.001996007984031936,1730725.8752764738,37.762313211415005,32330.063937507733
500,37,0.002,1734821.6756756757,37.83783783783784,32459.45945945946
499,37,0.002004008016032064,1738941.9081406053,37.913665168174184,32589.633581195863
498,37,0.002008032128514056,1743086.7682386986,37.989797025941606,32720.592562369307
497,37,0.002012072434607646,1747256.453501585,38.06623524933384,32852.34272566718
496,37,0.0020161290322580645,1751451.1634488287,38.14298169136879,32984.89045757516
495,37,0.00202020202020202,1755671.0996120088,38.22003822003822,33118.2422091513
494,37,0.0020242914979757085,1759916.4655591357,38.29740671845935,33252.40449681106
493,37,0.002028397565922921,1764187.4669194166,38.375089085028236,33387.383903123526
492,37,0.0020325203252032522,1768484.3114083745,38.45308723357504,33523.18707761896
491,38,0.002036659877800407,1755026.270019751,37.51741880158645,32774.03598135503
490,38,0.0020408163265306124,1759375.432385629,37.59398496240602,32907.889256669376
489,38,0.002044989775051125,1763751.073801218,37.67086427725756,33042.56444491106
488,38,0.0020491803278688526,1768153.4105857224,37.74805867126834,33178.06828950905
487,38,0.002053388090349076,1772582.661275737,37.82557008537772,33314.40760319479
486,38,0.00205761316872428,1777039.0466526016,37.90340047649989,33451.58926885878
485,38,0.002061855670103093,1781522.789770153,37.981551817688555,33589.62024041931
484,38,0.002066115702479339,1786034.1159828743,38.06002609830361,33728.507543703876
483,38,0.002070393374741201,1790573.2529744562,38.13882532418002,33868.25827734337
482,38,0.002074688796680498,1795140.430786769,38.217951517798646,34008.879613679266
481,38,0.002079002079002079,1799735.8818492587,38.29740671845935,34150.378799683975
480,38,0.0020833333333333333,1804359.8410087721,38.377192982456144,34292.76315789474
479,38,0.0020876826722338203,1809012.5455598147,38.45731238325459,34436.04008736107
478,38,0.0020920502092050207,1813694.235275256,38.53776701167144,34580.21706460616
477,38,0.0020964360587002098,1818405.1524374802,38.61855897605649,34725.30164460239
476,38,0.0021008403361344537,1823145.541869999,38.69969040247678,34871.30146176118
475,38,0.002105263157894737,1827915.650969529,38.78116343490305,35018.224230937456
474,39,0.002109704641350211,1815846.6339220786,37.86649356269609,34264.38344720671
473,39,0.0021141649048625794,1820676.9350018355,37.946549574456554,34409.36040867207
472,39,0.00211864406779661,1825537.7137059052,38.026944806605826,34555.25968812381
471,39,0.0021231422505307855,1830429.2280541884,38.10768141978333,34702.0891262037
470,39,0.002127659574468085,1835351.7388074428,38.18876159301691,34849.85664704995
469,39,0.0021321961620469083,1840305.5095023254,38.270187523918864,34998.57025936649
468,39,0.002136752136752137,1845290.8064869603,38.35196142888451,35148.23805750828
467,39,0.0021413276231263384,1850307.898957036,38.43408554329325,35298.86822258285
466,39,0.002145922746781116,1855357.0589924483,38.51656212171234,35450.46902356855
465,39,0.002150537634408602,1860438.561594493,38.599393438103114,35603.048818449446
464,39,0.0021551724137931034,1865552.6847236196,38.68258178603006,35756.61605536754
463,39,0.0021598272138228943,1870699.709337757,38.76612947887246,35911.17927379234
462,39,0.0021645021645021645,1875879.9194312182,38.85003885003885,36066.74710570815
461,39,0.0021691973969631237,1881093.602074196,38.93431225318427,36223.32827681946
460,39,0.002173913043478261,1886341.0474528621,39.01895206243032,36380.931607774706
459,39,0.002178649237472767,1891622.548910073,39.10396067258812,36539.566015408636
458,40,0.002183406113537118,1880912.761961061,38.20960698689956,35781.759501153676
457,40,0.002188183807439825,1886263.2684379623,38.29321663019694,35938.46511115686
456,40,0.0021929824561403508,1891648.730378578,38.377192982456144,36096.202677747
455,40,0.002197802197802198,1897069.4541722015,38.46153846153846,36254.98128245381
454,40,0.0022026431718061676,1902525.7495779076,38.54625550660793,36414.810106930076
453,40,0.002207505518763797,1908017.929769162,38.63134657836645,36575.6984342792
452,40,0.0022123893805309734,1913546.3113791214,38.716814159292035,36737.65565040332
451,40,0.0022172949002217295,1919111.2145466346,38.80266075388026,36900.69124537244
450,40,0.0022222222222222222,1924712.962962963,38.888888888888886,37064.81481481482
449,40,0.0022271714922048997,1930351.8839192267,38.97550111358574,37230.03606132906
448,40,0.002232142857142857,1936028.308354592,39.0625,37396.364795918365
447,40,0.0022371364653243847,1941742.5709052144,39.14988814317673,37563.810939447176
446,40,0.002242152466367713,1947495.0099539503,39.237668161434975,37732.38452412073
445,40,0.0022471910112359553,1953285.9676808484,39.32584269662921,37902.095694988006
444,40,0.0022522522522522522,1959115.7901144389,39.41441441441441,38072.95471146822
443,40,0.002257336343115124,1964984.8271838329,39.503386004514674,38244.97194890165
442,41,0.0022624434389140274,1955649.5303326226,38.627083103410214,37481.129658658436
441,41,0.0022675736961451248,1961598.062328742,38.71467286101432,37651.242123971984
440,41,0.0022727272727272726,1967586.8826849423,38.80266075388026,37822.515621850434
439,41,0.002277904328018223,1973616.3574703783,38.89104950275015,37994.9607425672
438,41,0.00228310502283105,1979686.856927961,38.97984185321305,38168.5881974226
437,41,0.002288329519450801,1985798.7555316412,39.069040575989284,38343.40882040745
436,41,0.0022935779816513763,1991952.4320446048,39.15864846721862,38519.43356989331
435,41,0.0022988505747126436,1998148.269578415,39.24866834875245,38696.67353035005
434,41,0.002304147465437788,2004386.655653099,39.339103068450044,38875.139914091065
433,41,0.0023094688221709007,2010667.9822582114,39.4299555004788,39054.844063046825
432,41,0.0023148148148148147,2016992.6459148852,39.52122854561879,39235.7974505671
431,41,0.002320185614849188,2023361.0477388925,39.6129251315715,39418.01168325258
430,41,0.002325581395348837,2029773.5935047287,39.70504821327283,39601.49850281629
429,41,0.002331002331002331,2036230.6937107467,39.79760077321053,39786.2697879754
428,42,0.002336448598130841,2028214.7613224695,38.94080996884735,39020.61523360327
427,42,0.00234192037470726,2034762.2211313979,39.032006245120996,39203.530300667895
426,42,0.002347417840375587,2041355.495886115,39.123630672926446,39387.734859863405
425,42,0.002352941176470588,2047995.0156533201,39.21568627450981,39573.241061130335
424,42,0.0023584905660377358,2054681.215565614,39.30817610062893,39760.061197850446
423,42,0.002364066193853428,2061414.535893327,39.40110323089046,39948.20770888373
422,42,0.002369668246445498,2068195.4221175453,39.494470774091624,40137.6931806392
421,42,0.0023752969121140144,2075024.3250043457,39.5882818685669,40328.5303491802
420,42,0.002380952380952381,2081901.7006802722,39.682539682539684,40520.73210236475
419,42,0.002386634844868735,2088828.010709071,39.77724741447892,40714.311482021854
418,42,0.0023923444976076554,2095803.7221697131,39.87240829346093,40909.28168616408
417,42,0.002398081534772182,2102829.307735723,39.96802557953637,41105.656071237565
416,42,0.002403846153846154,2109905.2457558466,40.06410256410256,41303.44815440969
415,42,0.0024096385542168677,2117032.0203360775,40.16064257028113,41502.67161589559
414,43,0.0024154589371980675,2110367.3750221846,39.321424559038306,40733.495178037316
413,43,0.002421307506053269,2117597.2984880838,39.41663381947181,40930.922451488295
412,43,0.0024271844660194173,2124879.5462167924,39.51230526078122,41129.78888043719
411,43,0.0024330900243309003,2132214.6261917125,39.60844225654954,41330.108487482044
410,43,0.0024390243902439024,2139603.0525849783,39.70504821327283,41531.89546643056
409,43,0.0024449877750611247,2147045.3458482265,39.802126570762496,41735.16418481477
408,43,0.0024509803921568627,2154542.032804914,39.899680802553576,41939.92918644886
407,43,0.002457002457002457,2162093.6467442294,39.99771441631907,42146.205194031034
406,43,0.0024630541871921183,2169700.727516624,40.0962309542903,42354.00711179032
405,43,0.0024691358024691358,2177363.8216309906,40.1952339936836,42563.35002817919
404,43,0.0024752475247524753,2185083.4823535313,40.294727147133315,42774.24921861286
403,43,0.0024813895781637717,2192860.2698083376,40.39471406313117,42986.72014825619
402,43,0.0024875621890547263,2200694.751079728,40.49519842647229,43200.778474859304
401,43,0.0024937655860349127,2208587.5003163666,40.59618395870788,43416.440051642625
400,44,0.0025,2203325.5681818184,39.77272727272727,42642.04545454545
399,44,0.002506265664160401,2211336.604583914,39.87240829346093,42855.98651447484
398,44,0.002512562814070352,2219407.6748521044,39.9725902238465,43071.54204094938
397,44,0.0025188916876574307,2227539.3824706594,40.07327684909549,43288.72832019861
396,44,0.0025252525252525255,2235732.338536884,40.17447199265381,43507.5618443387
395,44,0.002531645569620253,2243987.161876739,40.27617951668584,43728.0593145038
394,44,0.0025380710659898475,2252304.4791625184,40.37840332256576,43950.2376440329
393,44,0.002544529262086514,2260684.9250326236,40.48114735137636,44174.11396171375
392,44,0.002551020408163265,2269129.1422134717,40.58441558441559,44399.70561508462
391,44,0.0025575447570332483,2277637.7816435955,40.68821204371076,44627.030173795305
390,44,0.002564102564102564,2286211.5025999644,40.79254079254079,44856.10543302851
389,44,0.002570694087403599,2294850.97282658,40.89740593596635,45086.94941698293
388,44,0.002577319587628866,2303556.8686653976,41.00281162136832,45319.58038241915
387,45,0.002583979328165375,2299703.6125633474,40.1952339936836,44541.7053373306
386,45,0.0025906735751295338,2308544.42371309,40.29936672423719,44772.71574777548
385,45,0.0025974025974025974,2317453.7424336122,40.4040404040404,45005.52838215176
384,45,0.0026041666666666665,2326432.280815972,40.50925925925926,45240.16203703704
383,45,0.0026109660574412533,2335480.760240297,40.61502756019727,45476.63575470705
382,45,0.002617801047120419,2344599.911521675,40.72134962187318,45714.96882699975
381,45,0.0026246719160104987,2353790.475058728,40.82822980460776,45955.18079925049
380,45,0.002631578947368421,2363053.2009849185,40.93567251461988,46197.29147429978
379,45,0.002638522427440633,2372388.8493226552,41.04368220463208,46441.3209165752
378,45,0.0026455026455026454,2381798.190140254,41.1522633744856,46687.289456248895
377,45,0.002652519893899204,2391282.003711808,41.2614205717654,46935.21769347252
376,45,0.0026595744680851063,2400841.080680046,41.37115839243499,47185.12650269101
375,46,0.0026666666666666666,2398398.927536232,40.57971014492754,46405.79710144927
374,46,0.00267379679144385,2408110.9455331243,40.68821204371076,46654.21049948588
373,46,0.002680965147453083,2417900.6627412094,40.79729572211214,46904.62432893839
372,46,0.002688172043010753,2427768.912968074,40.906965871902756,47157.06012758449
371,46,0.0026954177897574125,2437716.541251138,41.01722723543889,47411.53972384998
370,46,0.002702702702702703,2447744.4040397624,41.128084606345475,47668.08524152825
369,46,0.0027100271002710027,2457853.369380813,41.23954283021091,47926.719104589414
368,46,0.002717391304347826,2468044.31710775,41.351606805293,48187.46404208104
367,46,0.0027247956403269754,2478318.1390333353,41.46428148323658,48450.343093122414
366,46,0.00273224043715847,2488675.739146014,41.5775718698028,48715.37961199459
365,46,0.0027397260273972603,2499118.033810079,41.69148302561048,48982.59727332806
364,46,0.0027472527472527475,2509645.951969674,41.80602006688963,49252.020077390356
363,47,0.0027548209366391185,2508697.068104192,41.02924799249751,48469.97719897635
362,47,0.0027624309392265192,2519399.0714504207,41.14258845656518,48738.05582273162
361,47,0.002770083102493075,2530189.5627033543,41.25655684564154,49008.36510567115
360,47,0.002777777777777778,2541069.523246651,41.37115839243499,49280.92986603625
359,47,0.002785515320334262,2552039.9481246676,41.486398387957095,49555.77526819644
358,47,0.002793296089385475,2563101.846271433,41.602282182336864,49832.92682845848
357,47,0.0028011204481792717,2574256.2407441074,41.71881518564872,50112.41042098942
356,47,0.0028089887640449437,2585504.1689610435,41.836002868754484,50394.25228385627
355,47,0.0028169014084507044,2596846.6829445357,41.95385076415943,50678.47902518498
354,47,0.002824858757062147,2608284.8495683763,42.07236446688304,50965.11762944129
353,47,0.0028328611898017,2619819.750810322,42.191549635344465,51254.19546383641
352,48,0.002840909090909091,2620370.9237258956,41.42992424242424,50471.87069559229
351,48,0.002849002849002849,2632102.6018457646,41.547958214624884,50759.784823175134
350,48,0.002857142857142857,2643934.353741497,41.66666666666667,51050.17006802721
349,48,0.0028653295128939827,2655867.3244335707,41.786055396370585,51343.054791558905
348,48,0.0028735632183908046,2667902.6753864447,41.906130268199234,51638.467763244815
347,48,0.002881844380403458,2680041.584792942,42.0268972142171,51936.43816768957
346,48,0.002890173410404624,2692285.24786439,42.14836223506744,52236.9956118369
345,48,0.002898550724637681,2704634.8771266537,42.270531400966185,52540.17013232515
344,48,0.0029069767441860465,2717091.702722192,42.393410852713174,52845.99220299261
343,48,0.0029154518950437317,2729656.9727182835,42.517006802721085,53154.492742536415
342,48,0.0029239766081871343,2742331.9534215657,42.641325536062375,53465.70312232824
341,49,0.002932551319648094,2744488.6779983537,41.89359028068705,52682.11119123994
340,49,0.0029411764705882353,2757386.9536049715,42.016806722689076,52992.373419956224
339,49,0.0029498525073746312,2770398.8515180526,42.14075010535188,53305.385119040955
338,49,0.0029585798816568047,2783525.714278569,42.265426880811496,53621.178873145844
337,49,0.002967359050445104,2796768.904339554,42.390843577787194,53939.7877510768
336,49,0.002976190476190476,2810129.804421769,42.517006802721085,54261.24531445231
335,49,0.0029850746268656717,2823609.8178768056,42.643923240938165,54585.58562654289
334,49,0.0029940119760479044,2837210.369057803,42.7715996578272,54912.84326129605
333,49,0.003003003003003003,2850932.903697962,42.9000429000429,55243.05331255138
332,49,0.0030120481927710845,2864778.889297046,43.029259896729776,55576.25140345004
331,50,0.0030211480362537764,2868545.7338834074,42.29607250755287,54794.22422212284
330,50,0.0030303030303030303,2882643.112947658,42.42424242424242,55126.7217630854
329,50,0.00303951367781155,2896868.4800583883,42.5531914893617,55462.255522399086
328,50,0.003048780487804878,2911223.3938132063,42.6829268292683,55800.86258179655
327,50,0.0030581039755351682,2925709.4366355245,42.813455657492355,56142.580590859354
326,50,0.003067484662576687,2940328.2152132182,42.94478527607362,56487.447777485046
325,50,0.003076923076923077,2955081.3609467456,43.07692307692308,56835.502958579884
324,50,0.0030864197530864196,2969970.53040695,43.20987654320987,57186.785550983084
323,50,0.0030959752321981426,2984997.405802797,43.343653250774,57541.33558262803
322,50,0.003105590062111801,3000163.69545928,43.47826086956522,57899.19370394661
321,51,0.003115264797507788,3005667.212737134,42.758536436381405,57118.040391688744
320,51,0.003125,3021117.5628063725,42.8921568627451,57475.49019607843
319,51,0.003134796238244514,3036712.613744508,43.02661503472863,57836.3065629943
318,51,0.0031446540880503146,3052454.1833322863,43.161918855592546,58200.53190375474
317,51,0.0031545741324921135,3068344.118017795,43.29807632832313,58568.2092996619
316,51,0.0031645569620253164,3084384.2934610154,43.435095557210225,58939.3825147428
315,51,0.0031746031746031746,3100576.6150904805,43.57298474945534,59314.096008773886
314,51,0.0031847133757961785,3116923.018672356,43.7117522168103,59692.39495059657
313,51,0.003194888178913738,3133425.470892253,43.851406377247386,60074.32523173096
312,51,0.003205128205128205,3150085.96995011,43.99195575666164,60459.933480295476
311,52,0.003215434083601286,3157479.69850633,43.28468958694039,59679.08886225488
310,52,0.0032258064516129032,3174462.414952373,43.42431761786601,60064.63619626991
309,52,0.003236245954692557,3191609.3680740353,43.56484939009211,60453.932437625524
308,52,0.003246753246753247,3208922.6883506104,43.70629370629371,60847.0263502731
307,52,0.003257328990228013,3226404.5409581987,43.84865948383864,61243.96749363593
306,52,0.0032679738562091504,3244057.1264503794,43.99195575666164,61644.806238231846
305,52,0.003278688524590164,3261882.68145453,44.13619167717528,62049.59378165506
304,52,0.003289473684210526,3279883.4793841895,44.28137651821862,62458.38216492649
303,52,0.0033003300330033004,3298061.831167884,44.42751967504443,62871.224289222526
302,53,0.0033112582781456954,3307348.968433195,43.73359990003749,62094.0574436904
301,53,0.0033222591362126247,3325889.514516583,43.87889425186485,62507.22377382231
300,53,0.0033333333333333335,3344614.7798742135,44.0251572327044,62924.52830188679
299,53,0.0033444816053511705,3363527.233127906,44.17239856124188,63346.026478535445
298,53,0.003355704697986577,3382629.384321461,44.32062808661517,63771.77468633488
297,53,0.003367003367003367,3401923.785757967,44.46985579061051,64201.83025862461
296,53,0.0033783783783783786,3421413.0328569263,44.620091789903114,64636.25149882161
295,53,0.003389830508474576,3441099.7650317354,44.77134633834346,65075.09770018375
294,53,0.003401360544217687,3460986.666588083,44.923629829290206,65518.429166044545
293,54,0.0034129692832764505,3472341.317399241,44.24219441284288,64744.70894848534
292,54,0.003424657534246575,3492636.794826352,44.39370877727042,65188.81660793839
291,54,0.003436426116838488,3513140.7732155584,44.546264477535956,65637.5101852836
290,54,0.0034482758620689655,3533856.125864271,44.699872286079184,66090.8530409125
289,54,0.0034602076124567475,3554785.77578848,44.85454312443932,66548.90963328362
288,54,0.003472222222222222,3575932.6967592593,45.010288065843625,67011.74554183813
287,54,0.003484320557491289,3597299.914364583,45.16711833785004,67479.42749047534
286,54,0.0034965034965034965,3618890.5070971507,45.32504532504532,67952.02337160379
285,55,0.0035087719298245615,3632290.0990514564,44.65709728867624,67185.42768404265
284,55,0.0035211267605633804,3654336.894735893,44.81434058898848,67659.28477394457
283,55,0.0035335689045936395,3676616.629738053,44.97269514937359,68138.17355464773
282,55,0.0035460992907801418,3699132.6055941945,45.13217279174726,68622.16552121486
281,55,0.0035587188612099642,3721888.182601077,45.29278550630863,69111.33344309215
280,55,0.0035714285714285713,3744886.7810760667,45.45454545454545,69605.75139146567
279,55,0.0035842293906810036,3768131.8826488964,45.61746497230368,70105.49476730538
278,55,0.0035971223021582736,3791627.0315859807,45.78155657292348,70610.64033011654
277,55,0.0036101083032490976,3815375.8361482383,45.94683295044305,71121.26622741905
276,56,0.0036231884057971015,3831265.0868665045,45.289855072463766,70358.21181024394
275,56,0.0036363636363636364,3855532.290436836,45.45454545454545,70870.720188902
274,56,0.0036496350364963502,3880064.372483502,45.620437956204384,71388.84977508507
273,56,0.003663003663003663,3904865.211528398,45.78754578754578,71912.68307830316
272,56,0.003676470588235294,3929938.7574147307,45.95588235294118,72442.30412753337
271,56,0.0036900369003690036,3955289.0328874295,46.125461254612546,72977.79850492232
270,56,0.003703703703703704,3980920.1352145798,46.2962962962963,73519.25338036449
269,56,0.0037174721189591076,4006836.2378510917,46.468401486988846,74066.7575469817
268,57,0.0037313432835820895,4025209.511945379,45.823514008902855,73311.27160739899
267,57,0.003745318352059925,4051708.448893348,45.99513765687627,73861.32502910688
266,57,0.0037593984962406013,4078505.3809335367,46.16805170821792,74417.5932510342
265,57,0.0037735849056603774,4105604.80379482,46.34227077126779,74980.17025475758
264,57,0.003787878787878788,4133011.2983906046,46.51780967570441,75549.15180513266
263,57,0.0038022813688212928,4160729.5327640185,46.69468347675272,76124.63549105382
262,57,0.003816793893129771,4188764.26408513,46.87290745948842,76706.72076730488
261,58,0.0038314176245210726,4209558.332232351,46.241247192495706,75962.8278079219
260,58,0.0038461538461538464,4238240.695776372,46.41909814323607,76548.15343807386
259,58,0.003861003861003861,4267254.383326591,46.59832246039143,77140.27148856065
258,58,0.003875968992248062,4296604.5296308035,46.77893611333868,77739.2874682183
257,58,0.0038910505836575876,4326296.369388244,46.96095532000537,78345.3089425249
256,58,0.00390625,4356335.239594558,47.144396551724135,78958.44558189655
255,58,0.00392156862745098,4386726.581951239,47.32927653820148,79578.8092113113
254,58,0.003937007874015748,4417475.945341546,47.51561227260386,80206.5138613036
253,59,0.003952569169960474,4441283.319175719,46.894888457158174,79471.4779251117
252,59,0.003968253968253968,4472765.812803464,47.080979284369114,80103.3219314091
251,59,0.00398406374501992,4504623.643006474,47.268552907016,80742.73235910434
250,59,0.004,4536862.813559322,47.45762711864407,81389.83050847458
249,59,0.004016064257028112,4569489.448871655,47.64821999863862,82044.74012037531
248,59,0.004032258064516129,4602509.796909998,47.84034991798797,82707.58743540451
247,59,0.004048582995951417,4635930.232202473,48.034035545186306,83378.5012547468
246,60,0.0040650406504065045,4662695.112036486,47.42547425474255,82656.65278604007
245,60,0.004081632653061225,4696935.367208108,47.61904761904761,83332.63917812023
244,60,0.004098360655737705,4731595.623936218,47.814207650273225,84016.95332795844
243,60,0.00411522633744856,4766682.794797542,48.010973936899866,84709.73259496351
242,60,0.004132231404958678,4802203.935295859,48.209366391184574,85411.11718234183
241,60,0.004149377593360996,4838166.247424574,48.40940525587828,86121.2502080428
240,60,0.004166666666666667,4874577.083333334,48.611111111111114,86840.27777777778
239,61,0.0041841004184100415,4904613.348009302,48.01426709650868,86132.80235427756
238,61,0.004201680672268907,4941943.907534084,48.21600771456123,86857.98330904204
237,61,0.004219409282700422,4979745.986526609,48.41945078508681,87592.36251021143
236,61,0.00423728813559322,5018027.576633811,48.6246179494304,88336.09618491013
235,61,0.00425531914893617,5056796.839679701,48.831531217300316,89089.3438912348
234,61,0.004273504273504274,5096062.112034433,49.0402129746392,89852.2686038449
233,61,0.004291845493562232,5135831.909114819,49.25068599169774,90625.03680212972
232,62,0.004310344827586207,5169504.6708987,48.66518353726362,89933.49890683134
231,62,0.004329004329004329,5210309.803190805,48.87585532746823,90713.67816654788
230,62,0.004347826086956522,5251646.1278126715,49.088359046283315,91504.05512531252
229,62,0.004366812227074236,5293522.924164853,49.302718692773624,92304.80829146857
228,62,0.0043859649122807015,5335949.6753343465,49.51895868704018,93116.12009650611
227,62,0.004405286343612335,5378936.073485711,49.7371038794941,93938.17699898398
226,63,0.004424778761061947,5416091.6157932095,49.164208456243855,93266.86531244445
225,63,0.0044444444444444444,5460227.248677248,49.38271604938272,94097.58965314522
224,63,0.004464285714285714,5504952.91595805,49.60317460317461,94939.46388079041
223,63,0.004484304932735426,5550279.2034573415,49.82561036372696,95792.68843480872
222,63,0.0045045045045045045,5596216.93566153,50.05005005005005,96657.46827908991
221,63,0.004524886877828055,5642777.182210626,50.27652086475616,97534.01302509634
220,63,0.004545454545454545,5689971.264593991,50.505050505050505,98422.53705890069
219,64,0.0045662100456621,5731610.366235066,49.94292237442922,97771.33373991368
218,64,0.0045871559633027525,5780107.126925343,50.17201834862385,98670.21136688831
217,64,0.004608294930875576,5829273.269234853,50.403225806451616,99581.54372571089
216,64,0.004629629629629629,5879121.193415638,50.636574074074076,100505.5619855967
215,64,0.004651162790697674,5929663.588426176,50.872093023255815,101442.5027041644
214,64,0.004672897196261682,5980913.440038431,51.10981308411215,102392.60797886278
213,65,0.004694835680751174,6026874.423827182,50.55976886962802,101766.03136333349
212,65,0.0047169811320754715,6079579.375359422,50.79825834542816,102728.18139496674
211,65,0.004739336492890996,6133032.606825129,51.039008384979944,103704.04286309141
210,65,0.004761904761904762,6187248.377812664,51.28205128205128,104693.87755102041
209,65,0.004784688995215311,6242241.289471043,51.52741994847258,105697.95351966089
208,65,0.004807692307692308,6298026.294378699,51.77514792899408,106716.5452890305
207,66,0.004830917874396135,6348791.200919084,51.237007758746884,106117.35926795789
206,66,0.0048543689320388345,6406206.707141164,51.48573109738158,107149.9470146845
205,66,0.004878048780487805,6464461.376705785,51.736881005173686,108197.68175508805
204,66,0.004901960784313725,6523571.673482227,51.99049316696376,109260.86120722798
203,66,0.0049261083743842365,6583554.467397164,52.2466039707419,110339.79044001126
202,67,0.0049504950495049506,6638773.496086863,51.721590069454706,109771.57638920387
201,67,0.004975124378109453,6700553.579119328,51.978911413083836,110866.36321622008
200,67,0.005,6763259.328358209,52.23880597014926,111977.6119402985
199,67,0.005025125628140704,6826909.363079554,52.501312532813316,113105.65427452269
198,67,0.005050505050505051,6891522.773414835,52.76647067691844,114250.83032952776
197,67,0.005076142131979695,6957119.1347175585,53.03432078187742,115413.48886990747
196,68,0.00510204081632653,7018231.252909327,52.52100840336134,114879.3701153931
195,68,0.005128205128205128,7085854.258034575,52.790346907993964,116060.44784777815
194,68,0.005154639175257732,7154522.003025889,53.062462098241355,117259.8357017374
193,68,0.0051813471502590676,7224256.158396672,53.33739713501981,118477.91413271261
192,68,0.005208333333333333,7295078.959865197,53.615196078431374,119715.07352941176
191,68,0.005235602094240838,7367013.2261435045,53.895903911302746,120971.71452665931
190,69,0.005263157894736842,7434754.159139267,53.39435545385203,120476.53458589264
189,69,0.005291005291005291,7508982.23606136,53.676865271068166,121754.5883982507
188,69,0.005319148936170213,7584393.919801077,53.96238051187173,123053.08979733763
187,69,0.0053475935828877,7661014.552495979,54.25094939161435,124372.47732049215
186,69,0.005376344086021506,7738870.158651163,54.54262116253701,125713.20132510921
185,70,0.005405405405405406,7812811.4838777,54.05405405405405,125260.35688197851
184,70,0.005434782608695652,7893217.951660816,54.34782608695652,126625.37132055091
183,70,0.00546448087431694,7974941.786642096,54.64480874316939,128012.82297385496
182,70,0.005494505494505495,8058011.973191644,54.94505494505494,129423.20630703676
181,70,0.0055248618784530384,8142458.2977582235,55.248618784530386,130857.02948191883
180,71,0.005555555555555556,8223281.194574857,54.77308294209703,130451.22587376108
179,71,0.00558659217877095,8310572.497847168,55.07907781886851,131912.6330656452
178,71,0.0056179775280898875,8399334.384174,55.38851084032284,133398.73860001317
177,71,0.005649717514124294,8489600.126980402,55.70144028009867,134910.10219123802
176,71,0.005681818181818182,8581403.946717495,56.0179257362356,136447.2994994762
175,72,0.005714285714285714,8669890.58956916,55.55555555555556,136094.10430839003
174,72,0.005747126436781609,8764877.176641565,55.874840357598984,137662.67010173074
173,72,0.005780346820809248,8861510.5161846,56.19781631342325,139258.5136675317
172,72,0.005813953488372093,8959828.955591612,56.52454780361757,140882.27119764435
171,72,0.005847953216374269,9059871.965733046,56.85510071474984,142534.59753998384
170,73,0.0058823529411764705,9156923.711902166,56.406124093473004,142240.60292932644
169,73,0.005917159763313609,9260538.970398853,56.73988814136338,143928.6640993826
168,73,0.005952380952380952,9366004.358866835,57.07762557077625,145646.9574131022
167,73,0.005988023952095809,9473364.25641867,57.419407759822825,147396.2091402463
166,73,0.006024096385542169,9582664.38167259,57.76530780656874,149177.16749155393
165,74,0.006060606060606061,9689323.925992107,57.33005733005733,148950.18985928077
164,74,0.006097560975609756,9802647.2667492,57.67963085036256,150771.94237664196
163,74,0.006134969325153374,9918056.52691157,58.03349361631571,152627.32528154636
162,74,0.006172839506172839,10035603.292798972,58.39172505839172,154517.17149248015
161,75,0.006211180124223602,10150836.251816418,57.971014492753625,154356.44200969613
160,75,0.00625,10272819.270833334,58.33333333333333,156291.66666666666
159,75,0.006289308176100629,10397104.432182271,58.700209643605874,158263.5180570389
158,75,0.006329113924050633,10523750.117502538,59.07172995780591,160272.9263472734
157,75,0.006369426751592357,10652816.572004274,59.44798301486199,162320.85142061207
156,76,0.00641025641025641,10779980.01141908,59.041835357624834,162245.01712862035
155,76,0.0064516129032258064,10914076.556766527,59.42275042444821,164344.98055753327
154,76,0.006493506493506494,11050786.523421897,59.80861244019139,166485.983258027
153,76,0.006535947712418301,11190178.362910353,60.199518403852764,168669.10162757916
152,77,0.006578947368421052,11328050.74018779,59.80861244019139,168676.0261898766
151,77,0.006622516556291391,11473020.798558049,60.20469596628537,170917.25869849636
150,77,0.006666666666666667,11620891.991341991,60.60606060606061,173203.4632034632
149,77,0.006711409395973154,11771742.355439706,61.012812690665044,175535.85102344165
148,78,0.006756756756756757,11921490.066677904,60.63756063756064,175634.70435092057
147,78,0.006802721088435374,12078543.564647209,61.05006105006105,178032.12336740035
146,78,0.00684931506849315,12238826.64111706,61.468212153143654,180478.9708946211
145,78,0.006896551724137931,12402428.575566327,61.8921308576481,182976.61514070551
144,79,0.006944444444444444,12565384.631387716,61.53305203938116,183178.0356305673
143,79,0.006993006993006993,12735904.683928093,61.963353102593615,185748.61449075842
142,79,0.007042253521126761,12910030.611893862,62.39971474416117,188373.69017097773
141,79,0.0070921985815602835,13087864.938695364,62.84226591255948,191054.81411868977
140,80,0.007142857142857143,13265558.163265307,62.5,191371.17346938778
139,80,0.007194244604316547,13451131.703845557,62.94964028776978,194134.2968790435
138,80,0.007246376811594203,13640743.88783869,63.405797101449274,196957.70321361057
137,80,0.0072992700729927005,13834512.91224892,63.86861313868613,199843.15893228195
136,81,0.007352941176470588,14028703.307488572,63.543936092955704,200288.88461702762
135,81,0.007407407407407408,14231158.230452675,64.01463191586649,203266.7784382462
134,81,0.007462686567164179,14438151.520864446,64.49235304956699,206311.58744695538
133,81,0.007518796992481203,14649820.015333517,64.9772579597141,209425.33163875996
132,82,0.007575757575757576,14862541.82288517,64.67110125646711,210017.30161929718
131,82,0.007633587786259542,15083992.26997972,65.16477378514243,213235.55537868763
130,82,0.007692307692307693,15310560.593159186,65.66604127579737,216528.35907057294
129,82,0.007751937984496124,15542405.910687825,66.17508035545472,219898.0332150536
128,83,0.0078125,15776020.346620858,65.88855421686748,220656.06174698795
127,83,0.007874015748031496,16018922.244411958,66.40736173038611,224144.26756564356
126,83,0.007936507936507936,16267617.101967962,66.93440428380188,227715.85207041318
125,83,0.008,16522290.819277108,67.46987951807229,231373.49397590364
124,84,0.008064516129032258,16779551.04553788,67.20430107526882,232320.9330558446
123,84,0.008130081300813009,17046770.633976374,67.75067750677508,236113.47176189531
122,84,0.00819672131147541,17320573.401287418,68.30601092896174,239999.64807207484
121,85,0.008264462809917356,17597676.22570782,68.06028196402528,241112.1869689068
120,85,0.008333333333333333,17885309.31372549,68.62745098039215,245147.0588235294
119,85,0.008403361344537815,18180208.258597557,69.20415224913495,249284.07349098808
118,85,0.00847457627118644,18482620.13197695,69.79062811565304,253526.70801155854
117,86,0.008547008547008548,18789382.629492022,69.568674219837,254880.0004077285
116,86,0.008620689655172414,19107604.511517297,70.16840417000802,259292.99283798356
115,86,0.008695652173913044,19434146.351167187,70.77856420626895,263821.60284872726
114,87,0.008771929824561403,19765959.692106854,70.57874571486187,265384.04389679583
113,87,0.008849557522123894,20110033.144612987,71.20333638490489,270101.43999971193
112,87,0.008928571428571428,20463344.969798263,71.83908045977012,274945.7541637345
111,87,0.009009009009009009,20826229.23394037,72.4862793828311,279921.58048076037
110,88,0.00909090909090909,21195769.834710743,72.31404958677686,281794.70323065366
109,88,0.009174311926605505,21578862.99477393,72.97748123436197,286988.488113183
108,88,0.009259259259259259,21972625.682753462,73.65319865319866,292327.2072577628
107,89,0.009345794392523364,22374266.18796009,73.50624803108263,294470.0533190181
106,89,0.009433962264150943,22790587.858248565,74.19970320118719,300051.7997928008
105,89,0.009523809523809525,23218837.992050752,74.90636704119851,305793.77818543144
104,90,0.009615384615384616,23656356.032215647,74.78632478632478,308238.8231426693
103,90,0.009708737864077669,24109867.16886082,75.51240560949299,314252.5738104963
102,90,0.00980392156862745,24576757.07420223,76.25272331154684,320444.05997693195
101,91,0.009900990099009901,25054505.21296662,76.16146230007617,323228.9228270014
100,91,0.01,25549775.274725273,76.92307692307692,329725.27472527476
99,91,0.010101010101010102,26060101.78222451,77.7000777000777,336419.4727831092
98,92,0.01020408163265306,26583115.70269634,77.63975155279502,339587.89815837605
97,92,0.010309278350515464,27125438.391780302,78.44016136261766,346625.22469236207
96,92,0.010416666666666666,27684766.73460145,79.2572463768116,353883.60507246375
95,93,0.010526315789473684,28258897.952223513,79.23033389926428,357486.67083668424
94,93,0.010638297872340425,28854433.47863335,80.07320979180966,365132.6197325701
93,93,0.010752688172043012,29469249.895941727,80.93421204763557,373026.5292649906
92,94,0.010869565217391304,30101329.564010777,80.94357076780759,377124.14028878254
91,94,0.01098901098901099,30757280.61430036,81.83306055646482,385457.4814944233
90,94,0.011111111111111112,31435181.520882584,82.74231678486998,394070.13396375097
89,95,0.011235955056179775,32133223.940690637,82.7912477823773,398732.88194605947
88,95,0.011363636363636364,32858054.795563288,83.73205741626795,407845.802522836
87,95,0.011494252873563218,33607982.884828,84.69449485783424,417274.75645117555
86,96,0.011627906976744186,34381440.11177213,84.78682170542635,422586.25157742924
85,96,0.011764705882352941,35185151.44175317,85.7843137254902,432587.22606689733
84,96,0.011904761904761904,36017692.5170068,86.80555555555556,442947.49149659864
83,97,0.012048192771084338,36877775.26693533,86.94572102844367,449007.30733142485
82,97,0.012195121951219513,37772251.38172541,88.00603469952226,460024.7152836125
81,98,0.012345679012345678,38697380.52732753,88.18342151675486,466641.93798232597
80,98,0.0125,39660095.79081633,89.28571428571429,478380.10204081633
79,98,0.012658227848101266,40659547.02559441,90.41591320072332,490566.82439038745
78,99,0.01282051282051282,41695051.97836352,90.65009065009065,498142.1712190943
77,99,0.012987012987012988,42773782.52187928,91.82736455463728,511164.09498936066
76,99,0.013157894736842105,43895313.75668038,93.03561935140883,524703.4052435715
75,100,0.013333333333333334,45059416.666666664,93.33333333333334,533400.0
74,100,0.013513513513513514,46273594.11979547,94.5945945945946,547912.7100073046
73,101,0.0136986301369863,47535467.02119358,94.94100094941001,557451.3822183495
72,101,0.013888888888888888,48852790.493215986,96.25962596259626,573042.7209387604
71,101,0.014084507042253521,50226092.72509973,97.61539534235112,589297.4637674043
70,102,0.014285714285714285,51656166.40656263,98.03921568627452,600310.1240496198
69,102,0.014492753623188406,53151319.24274436,99.46007388462631,617835.4769759194
68,103,0.014705882352941176,54710454.951792255,99.94288977727012,629963.5502401988
67,103,0.014925373134328358,56342321.55419829,101.43457469931894,648907.6858858872
66,104,0.015151515151515152,58046498.80271244,101.98135198135199,662289.4151303243
65,104,0.015384615384615385,59832280.17751479,103.55029585798816,682823.167956304
64,104,0.015625,61702321.724759616,105.16826923076923,704326.9230769231
63,105,0.015873015873015872,63659722.940287225,105.82010582010582,719940.2512327683
62,105,0.016129032258064516,65714889.35880283,107.52688172043011,743350.1808631881
61,106,0.01639344262295082,67869593.52045758,108.2585833591092,760676.2738764687
60,106,0.016666666666666666,70135165.72327045,110.06289308176102,786242.1383647799
59,107,0.01694915254237288,72514577.68084152,110.88230635197212,805519.6836229786
58,107,0.017241379310344827,75020304.96682854,112.79407025459233,833534.2882860858
57,107,0.017543859649122806,77658924.13035786,114.77291359239219,863036.2181893494
56,108,0.017857142857142856,80437843.21617536,115.74074074074073,885853.6470143613
55,108,0.01818181818181818,83371838.09305173,117.84511784511784,918357.8206305479
54,109,0.018518518518518517,86468046.89281535,118.92626571525653,943944.1990410391
53,109,0.018867924528301886,89743229.76327728,121.17015752120477,979899.144623605
52,110,0.019230769230769232,93206904.97579345,122.37762237762237,1008694.1904249598
51,110,0.0196078431372549,96878328.14826466,124.77718360071302,1048636.8879102443
50,111,0.02,100769975.22522523,126.12612612612612,1081171.1711711714
49,111,0.02040816326530612,104904261.10610819,128.7001287001287,1125749.0309968444
48,112,0.020833333333333332,109297374.70238096,130.20833333333331,1162667.410714286
47,112,0.02127659574468085,113975761.297937,132.97872340425533,1212666.9307378905
46,113,0.021739130434782608,118960320.88512304,134.66717968449404,1254759.3556049985
45,113,0.022222222222222223,124282685.2343494,137.65978367748278,1311143.887250082
44,114,0.022727272727272728,129969799.48528346,139.55342902711325,1359386.3273887197
43,114,0.023255813953488372,136060035.0492917,142.79885760913913,1423346.427182071
42,115,0.023809523809523808,142588187.56285122,144.92753623188406,1478955.930198166
41,115,0.024390243902439025,149601482.41083205,148.4623541887593,1551977.3426790473
40,116,0.025,157145042.24137932,150.86206896551724,1616487.0689655172
39,116,0.02564102564102564,165277866.45242468,154.73032714412025,1700443.7869822485
38,117,0.02631578947368421,174058852.91450623,157.44489428699956,1775806.7571086963
37,117,0.02702702702702703,183562871.96312734,161.7001617001617,1873090.346063319
36,118,0.027777777777777776,193867477.3697426,164.7834274952919,1961825.1726302574
35,118,0.02857142857142857,205069259.30473882,169.49152542372883,2075527.4991352474
34,119,0.029411764705882353,217271462.40731588,173.01038062283737,2180926.695937891
33,120,0.030303030303030304,230599158.26446283,176.76767676767676,2295810.376492195
32,120,0.03125,245196881.77083334,182.29166666666669,2441536.4583333335
31,121,0.03225806451612903,261227370.31114286,186.61690215942417,2580090.4704981893
30,121,0.03333333333333333,278888428.23691463,192.8374655647383,2754958.6776859504
29,122,0.034482758620689655,298405073.9780901,197.8518937252685,2924060.9344847077
28,122,0.03571428571428571,320050629.2572767,204.91803278688525,3136646.8718634993
27,123,0.037037037037037035,344142558.4111212,210.77988557663355,3345863.0265315
26,124,0.038461538461538464,371066230.3588471,217.12158808933003,3579082.363046383
25,124,0.04,401285162.9032258,225.80645161290323,3871129.0322580645
24,125,0.041666666666666664,435356191.6666667,233.33333333333331,4166833.333333333
23,125,0.043478260869565216,473966964.7448015,243.47826086956522,4537035.916824196
22,126,0.045454545454545456,517957694.9298177,252.52525252525254,4919503.476321658
21,127,0.047619047619047616,568378871.1420002,262.4671916010499,5356660.774546038
20,127,0.05,626549500.3937008,275.59055118110234,5905708.661417322
19,128,0.05263157894736842,694139520.6717452,287.82894736842104,6492587.863573407
18,129,0.05555555555555555,773300800.3014642,301.464254952627,7177935.68762561
17,129,0.058823529411764705,866835626.6503044,319.1974464204286,8047222.445749846
16,130,0.0625,978443551.4423077,336.53846153846155,9014663.46153846
15,131,0.06666666666666667,1113102656.361323,356.23409669211196,10178371.501272265
14,131,0.07142857142857142,1277629663.1640441,381.67938931297715,11684335.566287583
13,132,0.07692307692307693,1481555490.684956,407.92540792540797,13448381.74645867
12,133,0.08333333333333333,1738547286.5914788,438.5964912280702,15664473.684210526
11,133,0.09090909090909091,2068755103.3958864,478.4688995215311,18641987.19940347
10,134,0.1,2502881717.1641793,522.3880597014926,22388432.835820895
9,135,0.1111111111111111,3089597742.5925922,576.1316872427983,27435253.77229081
8,135,0.125,3909799710.185185,648.1481481481482,34722685.18518519
7,136,0.14285714285714285,5106066524.54982,735.2941176470589,45018532.412965186
6,137,0.16666666666666666,6949104298.418491,851.5815085158151,60827858.88077859
5,137,0.2,10005547631.751825,1021.8978102189781,87591970.80291972
4,138,0.25,15631873809.42029,1268.1159420289855,135870471.01449275
3,139,0.3333333333333333,27786851672.781776,1678.6570743405275,239809352.51798558
2,140,0.5,62513433721.42857,2500.0,535716071.42857146
1,141,1.0,250026182454.96454,4964.5390070921985,2127663120.567376


==> csvdata/estimates_data_5_5000.csv <==
k2,k1,data_complexity,join_complexity,get_complexity,store_complexity
141,4,0.0070921985815602835,358659.00357124896,62.05673758865248,9475.44137618832
140,4,0.007142857142857143,359178.0612244898,62.5,9610.969387755102
139,4,0.007194244604316547,359707.8644997671,62.94964028776978,9749.430671290305
138,4,0.007246376811594203,360248.7187565637,63.405797101449274,9890.91052299937
137,4,0.0072992700729927005,360800.9403804145,63.86861313868613,10035.497362672491
136,4,0.007352941176470588,361364.857266436,64.33823529411765,10183.282871972318
135,4,0.007407407407407408,361940.8093278464,64.81481481481481,10334.362139917695
134,4,0.007462686567164179,362529.1490309646,65.29850746268657,10488.833815994654
133,4,0.007518796992481203,363130.24195827916,65.78947368421052,10646.80027135508
132,4,0.007575757575757576,363744.4674012856,66.28787878787878,10808.36776859504
131,4,0.007633587786259542,364372.2189849076,66.79389312977099,10973.646640638657
130,4,0.007692307692307693,365013.9053254438,67.3076923076923,11142.751479289942
129,4,0.007751937984496124,365669.95072411513,67.82945736434108,11315.801334054444
128,4,0.0078125,366340.7958984375,68.359375,11492.919921875
127,4,0.007874015748031496,367026.8987537975,68.89763779527559,11674.235848471697
126,4,0.007936507936507936,367728.7351977828,69.44444444444444,11859.8828420257
125,4,0.008,368446.8,70.0,12050.0
124,4,0.008064516129032258,369181.60770031216,70.56451612903226,12244.73204994797
123,4,0.008130081300813009,369933.693568643,71.13821138211382,12444.22962522308
122,4,0.00819672131147541,370703.61461972585,71.72131147540983,12648.649556570814
121,4,0.008264462809917356,371491.9506864285,72.31404958677686,12858.155180657059
120,4,0.008333333333333333,372299.30555555556,72.91666666666667,13072.916666666668
119,4,0.008403361344537815,373126.308170327,73.52941176470588,13293.111362191936
118,4,0.00847457627118644,373973.61390405055,74.15254237288136,13518.924159724218
117,4,0.008547008547008548,374841.9059098546,74.78632478632478,13750.547885163269
116,4,0.008620689655172414,375731.8965517241,75.43103448275862,13988.183709869203
115,4,0.008695652173913044,376644.32892249525,76.08695652173913,14232.0415879017
114,4,0.008771929824561403,377579.9784549092,76.75438596491229,14482.340720221608
113,4,0.008849557522123894,378539.65463231265,77.43362831858407,14739.310047771947
112,4,0.008928571428571428,379524.2028061224,78.125,15003.188775510203
111,4,0.009009009009009009,380534.5061277494,78.82882882882882,15274.226929632334
110,4,0.00909090909090909,381571.4876033058,79.54545454545455,15552.685950413223
109,4,0.009174311926605505,382636.1122801111,80.27522935779817,15838.839323289287
108,4,0.009259259259259259,383729.38957475993,81.01851851851852,16132.973251028807
107,4,0.009345794392523364,384852.3757533409,81.77570093457945,16435.38737007599
106,4,0.009433962264150943,386006.1765752937,82.54716981132076,16746.395514417945
105,4,0.009523809523809525,387191.9501133787,83.33333333333334,17066.326530612245
104,4,0.009615384615384616,388410.9097633136,84.13461538461539,17395.52514792899
103,4,0.009708737864077669,389664.32745781884,84.95145631067962,17734.35290790838
102,4,0.00980392156862745,390953.537101115,85.7843137254902,18083.18915801615
101,4,0.009900990099009901,392279.9382413489,86.63366336633663,18442.43211449858
100,4,0.01,393645.0,87.5,18812.5
99,4,0.010101010101010102,395050.2652790531,88.38383838383838,19193.832262014083
98,4,0.01020408163265306,396497.35526863806,89.28571428571429,19586.8908788005
97,4,0.010309278350515464,397987.9742799447,90.20618556701032,19992.161760017007
96,4,0.010416666666666666,399523.91493055556,91.14583333333334,20410.15625
95,4,0.010526315789473684,401107.0637119113,92.10526315789473,20841.412742382272
94,4,0.010638297872340425,402739.4069714803,93.08510638297872,21286.498415572656
93,4,0.010752688172043012,404423.0373453578,94.08602150537635,21746.01109954908
92,4,0.010869565217391304,406160.1606805293,95.10869565217392,22220.581285444234
91,5,0.01098901098901099,345453.10348991666,76.92307692307692,18168.699432435697
90,5,0.011111111111111112,347304.3209876543,77.77777777777777,18574.074074074073
89,5,0.011235955056179775,349216.40575684886,78.65168539325842,18993.18267895468
88,5,0.011363636363636364,351192.097107438,79.54545454545455,19426.652892561982
87,5,0.011494252873563218,353234.29118773947,80.45977011494253,19875.14863258026
86,5,0.011627906976744186,355346.05191995675,81.3953488372093,20339.37263385614
85,5,0.011764705882352941,357530.62283737026,82.35294117647058,20820.06920415225
84,5,0.011904761904761904,359791.43990929704,83.33333333333334,21318.027210884353
83,5,0.012048192771084338,362132.14544926694,84.33734939759037,21834.083321236754
82,5,0.012195121951219513,364556.60321237356,85.3658536585366,22369.125520523496
81,5,0.012345679012345678,367068.91479957325,86.41975308641975,22924.096936442613
80,5,0.0125,369673.4375,87.5,23500.0
79,5,0.012658227848101266,372374.803717353,88.60759493670886,24097.90097740747
78,5,0.01282051282051282,375177.94214332674,89.74358974358975,24718.934911242603
77,5,0.012987012987012988,378088.10086017876,90.9090909090909,25364.311013661663
76,5,0.013157894736842105,381110.8725761773,92.10526315789473,26035.318559556785
75,5,0.013333333333333334,384252.22222222225,93.33333333333334,26733.333333333336
74,5,0.013513513513513514,387518.51716581447,94.5945945945946,27459.824689554418
73,5,0.0136986301369863,390916.56033026834,95.89041095890411,28216.363295177332
72,5,0.013888888888888888,394453.6265432099,97.22222222222223,29004.62962962963
71,5,0.014084507042253521,398137.5024796667,98.59154929577464,29826.42332870462
70,5,0.014285714285714285,401976.5306122449,100.0,30683.673469387755
69,5,0.014492753623188406,405979.65763495065,101.44927536231884,31578.449905482044
68,5,0.014705882352941176,410156.4878892733,102.94117647058823,32512.97577854671
67,5,0.014925373134328358,414517.34239251504,104.47761194029852,33489.64134551125
66,5,0.015151515151515152,419073.32415059686,106.06060606060606,34511.01928374656
65,5,0.015384615384615385,423836.39053254435,107.6923076923077,35579.88165680473
64,5,0.015625,428819.43359375,109.375,36699.21875
63,5,0.015873015873015872,434036.36936255987,111.11111111111111,37872.26001511716
62,5,0.016129032258064516,439502.2372528616,112.90322580645162,39102.497398543186
61,5,0.01639344262295082,445233.3109379199,114.75409836065575,40393.71136791185
60,5,0.016666666666666666,451247.22222222225,116.66666666666666,41750.0
59,5,0.01694915254237288,457563.09968399885,118.64406779661016,43175.81154840563
58,5,0.017241379310344827,464201.724137931,120.68965517241381,44675.98097502973
57,5,0.017543859649122806,471185.703293321,122.80701754385966,46255.771006463525
56,5,0.017857142857142856,478539.668367347,125.0,47920.918367346945
55,5,0.01818181818181818,486290.4958677686,127.27272727272728,49677.68595041322
54,5,0.018518518518518517,494467.5582990398,129.62962962962962,51532.92181069959
53,5,0.018867924528301886,503103.00818796724,132.0754716981132,53494.126023495905
52,5,0.019230769230769232,512232.100591716,134.6153846153846,55569.52662721893
51,5,0.0196078431372549,521893.5601691657,137.2549019607843,57768.166089965394
50,5,0.02,532130.0,140.0,60100.0
49,5,0.02040816326530612,542988.400666389,142.85714285714286,62576.00999583507
48,6,0.020833333333333332,512853.9930555556,121.52777777777777,54340.277777777774
47,6,0.02127659574468085,525117.5569639354,124.11347517730496,56675.34329259092
46,6,0.021739130434782608,538176.1499684941,126.81159420289855,59164.30371770637
45,6,0.022222222222222223,552100.6172839507,129.62962962962962,61820.98765432098
44,6,0.022727272727272728,566969.9035812672,132.57575757575756,64660.812672176304
43,6,0.023255813953488372,582872.192175951,135.65891472868216,67701.00955471426
42,6,0.023809523809523808,599906.2358276644,138.88888888888889,70960.8843537415
41,6,0.024390243902439025,618182.916914535,142.27642276422765,74462.12571881816
40,6,0.025,637827.0833333334,145.83333333333334,78229.16666666667
39,6,0.02564102564102564,658979.7172912557,149.57264957264957,82289.6120973044
38,6,0.02631578947368421,681800.5078485688,153.50877192982458,86674.74607571561
37,6,0.02702702702702703,706470.9155101047,157.65765765765764,91420.13635256879
36,6,0.027777777777777776,733197.8395061728,162.03703703703704,96566.35802469136
35,6,0.02857142857142857,762218.0272108844,166.66666666666669,102159.86394557822
34,6,0.029411764705882353,793803.4025374856,171.5686274509804,108254.0369088812
33,6,0.030303030303030304,828267.53902663,176.76767676767676,114910.46831955924
32,6,0.03125,865973.5677083334,182.29166666666669,122200.52083333333
31,6,0.03225806451612903,907343.8952480056,188.1720430107527,130207.24939299341
30,6,0.03333333333333333,952872.2222222222,194.44444444444446,139027.77777777775
29,6,0.034482758620689655,1003138.5057471265,201.14942528735634,148776.25842251288
28,6,0.03571428571428571,1058827.7210884353,208.33333333333331,159587.5850340136
27,6,0.037037037037037035,1120753.5665294924,216.04938271604937,171622.08504801098
26,6,0.038461538461538464,1189888.6587771203,224.35897435897436,185071.4990138067
25,6,0.04,1267403.3333333333,233.33333333333331,200166.66666666666
24,6,0.041666666666666664,1354715.9722222222,243.05555555555554,217187.5
23,6,0.043478260869565216,1453558.947700063,253.6231884057971,236476.0554505356
22,6,0.045454545454545456,1566065.9779614324,265.1515151515151,258453.8567493113
21,6,0.047619047619047616,1694889.2290249432,277.77777777777777,283645.1247165533
20,6,0.05,1843358.3333333333,291.6666666666667,312708.3333333333
19,6,0.05263157894736842,2015699.3998153277,307.01754385964915,346479.6860572484
18,6,0.05555555555555555,2217341.358024691,324.0740740740741,386033.95061728393
17,7,0.058823529411764705,2425589.940682155,294.11764705882354,370946.61393969355
16,7,0.0625,2709307.3660714286,312.5,418750.0
15,7,0.06666666666666667,3051276.984126984,333.33333333333337,476428.5714285715
14,7,0.07142857142857142,3468670.4081632653,357.14285714285717,546902.3323615161
13,7,0.07692307692307693,3985496.576500423,384.61538461538464,634256.1284868977
12,7,0.08333333333333333,4636151.984126984,416.66666666666663,744345.2380952381
11,7,0.09090909090909091,5471324.734356552,454.54545454545456,885802.8335301062
10,7,0.1,6568221.428571428,500.0,1071785.7142857143
9,7,0.1111111111111111,8049153.52733686,555.5555555555555,1323148.148148148
8,7,0.125,10117315.17857143,625.0,1674553.5714285716
7,7,0.14285714285714285,13130660.204081634,714.2857142857143,2187099.1253644316
6,7,0.16666666666666666,17768443.650793653,833.3333333333333,2976785.714285714
5,7,0.2,25451721.42857143,1000.0,4286428.571428571
4,7,0.25,39580596.428571425,1250.0,6697321.428571429
3,7,0.3333333333333333,70072610.31746033,1666.6666666666665,11905952.38095238
2,7,0.5,157096221.42857143,2500.0,26787500.0
1,7,1.0,626483721.4285715,5000.0,107146428.57142858


==> csvdata/simulation_data.csv <==
Time_Step,Corruption_Rows_1,Corruption_Rows_5,Corruption_Rows_10,Corruption_Rows_25,Connections_Rows_1,Connections_Rows_5,Connections_Rows_10,Connections_Rows_25
0,81.0,99.0,100.0,100.0,20,8,7,5
10,73.0,98.0,99.0,100.0,30,10,9,5
20,67.0,96.0,99.0,100.0,40,13,10,6
30,63.0,94.0,98.0,100.0,50,15,11,7
40,57.0,92.0,98.0,100.0,60,18,13,9
50,54.0,90.0,96.0,100.0,70,19,14,10
60,50.0,89.0,96.0,99.0,80,23,15,11
70,43.0,89.0,96.0,99.0,90,26,17,12
80,39.0,86.0,96.0,99.0,100,27,19,12
90,38.0,85.0,95.0,99.0,110,29,20,15
100,35.0,85.0,95.0,99.0,120,32,22,15
110,30.0,81.0,93.0,99.0,130,33,23,16
120,28.0,79.0,91.0,98.0,140,35,24,16
130,28.0,77.0,90.0,98.0,150,37,26,17
140,24.0,76.0,89.0,98.0,160,39,27,17
150,21.0,75.0,89.0,98.0,170,43,30,19
160,20.0,74.0,88.0,98.0,180,44,30,19
170,19.0,72.0,88.0,97.0,190,47,33,21
180,18.0,72.0,88.0,97.0,200,51,35,21
190,15.0,70.0,87.0,97.0,210,54,36,21
200,13.0,70.0,87.0,97.0,220,56,37,21
210,13.0,69.0,86.0,96.0,230,57,38,22
220,12.0,68.0,86.0,96.0,240,59,40,25
230,11.0,68.0,86.0,96.0,250,63,40,27
240,9.0,67.0,84.0,96.0,260,66,41,27
250,6.0,63.0,82.0,96.0,270,69,44,27
260,5.0,60.0,81.0,96.0,280,72,46,27
270,4.0,60.0,80.0,96.0,290,73,47,27
280,3.0,58.0,79.0,96.0,300,73,48,27
290,3.0,56.0,78.0,96.0,310,73,48,28
300,3.0,55.0,78.0,95.0,320,76,50,28
310,2.0,55.0,78.0,94.0,330,79,51,28
320,2.0,53.0,77.0,94.0,340,80,51,30
330,2.0,53.0,77.0,94.0,350,81,51,31
340,2.0,53.0,75.0,94.0,360,82,52,31
350,1.0,52.0,73.0,94.0,370,84,54,31
360,0.0,52.0,72.0,94.0,380,89,55,32
370,0.0,49.0,72.0,94.0,390,89,57,33
380,0.0,48.0,72.0,93.0,400,90,57,34
390,0.0,47.0,72.0,93.0,410,92,58,34
400,0.0,46.0,71.0,92.0,420,96,58,34
410,0.0,45.0,71.0,91.0,430,97,61,34
420,0.0,45.0,71.0,90.0,440,100,64,34
430,0.0,45.0,71.0,90.0,450,101,67,35
440,0.0,44.0,70.0,89.0,460,105,68,35
450,0.0,42.0,69.0,89.0,470,107,68,36
460,0.0,41.0,69.0,89.0,480,108,70,36
470,0.0,40.0,68.0,89.0,490,111,73,38
480,0.0,40.0,67.0,89.0,500,116,77,39
490,0.0,39.0,66.0,89.0,510,117,77,40
500,0.0,39.0,65.0,89.0,520,118,77,40
510,0.0,38.0,64.0,88.0,530,121,77,41
520,0.0,37.0,64.0,88.0,540,126,77,42
530,0.0,37.0,63.0,88.0,550,130,79,42
540,0.0,34.0,63.0,88.0,560,130,79,43
550,0.0,34.0,63.0,88.0,570,133,80,45
560,0.0,34.0,62.0,88.0,580,137,83,47
570,0.0,33.0,61.0,88.0,590,142,83,47
580,0.0,32.0,60.0,88.0,600,144,83,48
590,0.0,32.0,59.0,88.0,610,146,85,48
600,0.0,31.0,58.0,88.0,620,148,85,49
610,0.0,30.0,57.0,87.0,630,148,87,50
620,0.0,30.0,57.0,87.0,640,152,91,50
630,0.0,30.0,57.0,87.0,650,153,92,50
640,0.0,29.0,56.0,86.0,660,155,95,51
650,0.0,29.0,55.0,85.0,670,158,97,51
660,0.0,29.0,55.0,85.0,680,160,98,51
670,0.0,28.0,55.0,85.0,690,163,99,51
680,0.0,28.0,54.0,85.0,700,164,100,53
690,0.0,27.0,54.0,85.0,710,167,101,55
700,0.0,26.0,54.0,84.0,720,167,101,55
710,0.0,26.0,53.0,84.0,730,169,101,55
720,0.0,26.0,53.0,84.0,740,174,101,55
730,0.0,26.0,52.0,84.0,750,175,103,55
740,0.0,25.0,52.0,84.0,760,180,104,55
750,0.0,24.0,52.0,84.0,770,181,104,55
760,0.0,23.0,52.0,84.0,780,183,104,55
770,0.0,23.0,52.0,84.0,790,184,108,57
780,0.0,23.0,50.0,84.0,800,187,108,57
790,0.0,22.0,49.0,84.0,810,189,109,58
800,0.0,22.0,49.0,84.0,820,190,110,58
810,0.0,22.0,48.0,83.0,830,192,113,60
820,0.0,22.0,48.0,82.0,840,194,113,60
830,0.0,22.0,48.0,82.0,850,197,113,61
840,0.0,20.0,47.0,82.0,860,197,114,61
850,0.0,19.0,47.0,82.0,870,202,116,62
860,0.0,19.0,47.0,80.0,880,203,117,64
870,0.0,18.0,47.0,80.0,890,204,117,65
880,0.0,17.0,47.0,80.0,900,206,118,65
890,0.0,17.0,46.0,79.0,910,208,120,68
900,0.0,16.0,46.0,79.0,920,211,120,68
910,0.0,16.0,46.0,79.0,930,214,121,69
920,0.0,16.0,46.0,79.0,940,214,121,69
930,0.0,16.0,46.0,78.0,950,217,124,69
940,0.0,15.0,45.0,78.0,960,218,125,69
950,0.0,14.0,44.0,77.0,970,222,127,69
960,0.0,14.0,44.0,76.0,980,225,130,69
970,0.0,14.0,44.0,76.0,990,225,130,69
980,0.0,14.0,43.0,76.0,1000,227,130,70
990,0.0,14.0,43.0,75.0,1010,228,131,71
1000,0.0,14.0,42.0,75.0,1020,231,133,71
1010,0.0,13.0,41.0,75.0,1030,234,133,73
1020,0.0,13.0,41.0,75.0,1040,238,134,74
1030,0.0,13.0,40.0,75.0,1050,244,135,74
1040,0.0,13.0,40.0,75.0,1060,247,136,75
1050,0.0,13.0,40.0,75.0,1070,247,136,75
1060,0.0,12.0,40.0,75.0,1080,250,139,76
1070,0.0,12.0,40.0,75.0,1090,251,140,77
1080,0.0,11.0,40.0,75.0,1100,255,142,79
1090,0.0,11.0,40.0,74.0,1110,256,143,81
1100,0.0,11.0,40.0,73.0,1120,256,143,82
1110,0.0,11.0,39.0,73.0,1130,256,143,82
1120,0.0,11.0,38.0,73.0,1140,258,144,83
1130,0.0,10.0,38.0,73.0,1150,261,147,83
1140,0.0,10.0,38.0,73.0,1160,263,148,83
1150,0.0,10.0,37.0,73.0,1170,264,150,86
1160,0.0,10.0,36.0,73.0,1180,267,152,87
1170,0.0,10.0,36.0,73.0,1190,270,153,88
1180,0.0,10.0,35.0,72.0,1200,271,153,88
1190,0.0,10.0,35.0,72.0,1210,276,155,88
1200,0.0,10.0,34.0,72.0,1220,276,157,90
1210,0.0,10.0,33.0,71.0,1230,277,157,91
1220,0.0,9.0,33.0,71.0,1240,279,158,93
1230,0.0,9.0,33.0,71.0,1250,282,161,93
1240,0.0,9.0,33.0,71.0,1260,285,163,94
1250,0.0,9.0,33.0,71.0,1270,286,164,95
1260,0.0,8.0,32.0,71.0,1280,288,165,96
1270,0.0,8.0,31.0,71.0,1290,290,166,96
1280,0.0,8.0,31.0,71.0,1300,292,168,96
1290,0.0,8.0,31.0,71.0,1310,293,168,98
1300,0.0,8.0,31.0,70.0,1320,298,169,98
1310,0.0,8.0,31.0,70.0,1330,300,171,98
1320,0.0,8.0,31.0,70.0,1340,303,172,98
1330,0.0,8.0,31.0,70.0,1350,306,174,98
1340,0.0,8.0,31.0,70.0,1360,307,177,98
1350,0.0,8.0,30.0,70.0,1370,310,178,98
1360,0.0,8.0,30.0,69.0,1380,312,179,98
1370,0.0,8.0,30.0,69.0,1390,314,180,98
1380,0.0,8.0,30.0,69.0,1400,315,181,98
1390,0.0,8.0,30.0,69.0,1410,318,182,99
1400,0.0,8.0,30.0,69.0,1420,321,182,99
1410,0.0,8.0,30.0,69.0,1430,322,182,99
1420,0.0,8.0,29.0,69.0,1440,324,184,99
1430,0.0,8.0,29.0,69.0,1450,326,186,99
1440,0.0,8.0,29.0,69.0,1460,329,188,99
1450,0.0,8.0,29.0,69.0,1470,333,190,100
1460,0.0,8.0,27.0,69.0,1480,334,191,100
1470,0.0,8.0,25.0,69.0,1490,336,193,100
1480,0.0,7.0,25.0,69.0,1500,338,193,100
1490,0.0,6.0,24.0,69.0,1510,341,194,100
1500,0.0,6.0,24.0,69.0,1520,342,195,102
1510,0.0,6.0,24.0,68.0,1530,344,195,104
1520,0.0,6.0,24.0,68.0,1540,345,195,105
1530,0.0,6.0,24.0,68.0,1550,348,196,105
1540,0.0,6.0,24.0,68.0,1560,351,197,106
1550,0.0,6.0,24.0,68.0,1570,354,198,106
1560,0.0,6.0,24.0,68.0,1580,357,199,106
1570,0.0,6.0,24.0,68.0,1590,362,202,106
1580,0.0,6.0,24.0,68.0,1600,366,203,106
1590,0.0,6.0,24.0,68.0,1610,370,205,107
1600,0.0,6.0,24.0,68.0,1620,372,206,107
1610,0.0,6.0,24.0,68.0,1630,373,206,107
1620,0.0,6.0,24.0,68.0,1640,376,207,107
1630,0.0,6.0,24.0,68.0,1650,378,209,107
1640,0.0,6.0,24.0,68.0,1660,379,210,108
1650,0.0,5.0,22.0,67.0,1670,383,212,108
1660,0.0,5.0,22.0,65.0,1680,385,213,109
1670,0.0,5.0,22.0,65.0,1690,388,214,112
1680,0.0,5.0,22.0,65.0,1700,391,215,113
1690,0.0,5.0,21.0,65.0,1710,393,216,115
1700,0.0,5.0,21.0,65.0,1720,397,220,116
1710,0.0,5.0,21.0,65.0,1730,400,223,118
1720,0.0,5.0,21.0,65.0,1740,401,223,119
1730,0.0,5.0,21.0,65.0,1750,401,223,120
1740,0.0,5.0,21.0,65.0,1760,403,223,122
1750,0.0,5.0,21.0,64.0,1770,407,226,122
1760,0.0,5.0,21.0,64.0,1780,408,227,123
1770,0.0,4.0,20.0,63.0,1790,410,229,123
1780,0.0,4.0,20.0,63.0,1800,411,229,123
1790,0.0,4.0,20.0,63.0,1810,414,230,123
1800,0.0,4.0,20.0,63.0,1820,415,230,123
1810,0.0,3.0,20.0,63.0,1830,418,231,124
1820,0.0,3.0,20.0,62.0,1840,420,232,124
1830,0.0,3.0,20.0,62.0,1850,423,235,125
1840,0.0,3.0,20.0,61.0,1860,425,235,125
1850,0.0,3.0,20.0,61.0,1870,426,235,125
1860,0.0,3.0,20.0,61.0,1880,429,237,126
1870,0.0,3.0,20.0,61.0,1890,430,237,127
1880,0.0,3.0,19.0,61.0,1900,432,239,128
1890,0.0,3.0,19.0,61.0,1910,436,240,128
1900,0.0,3.0,19.0,60.0,1920,437,241,128
1910,0.0,3.0,19.0,60.0,1930,439,243,128
1920,0.0,3.0,19.0,60.0,1940,442,245,128
1930,0.0,3.0,19.0,60.0,1950,443,245,129
1940,0.0,3.0,19.0,60.0,1960,444,246,129
1950,0.0,3.0,19.0,60.0,1970,446,247,129
1960,0.0,3.0,19.0,60.0,1980,448,247,130
1970,0.0,3.0,18.0,59.0,1990,448,247,131
1980,0.0,3.0,17.0,59.0,2000,453,249,131
1990,0.0,3.0,17.0,58.0,2010,456,250,133
2000,0.0,3.0,17.0,57.0,2020,459,250,134
2010,0.0,3.0,17.0,56.0,2030,460,251,136
2020,0.0,3.0,17.0,56.0,2040,462,252,136
2030,0.0,3.0,17.0,56.0,2050,464,254,137
2040,0.0,3.0,17.0,56.0,2060,465,254,138
2050,0.0,3.0,17.0,56.0,2070,468,255,139
2060,0.0,3.0,17.0,56.0,2080,469,256,140
2070,0.0,3.0,17.0,56.0,2090,469,256,142
2080,0.0,2.0,17.0,56.0,2100,474,257,143
2090,0.0,2.0,17.0,56.0,2110,475,258,144
2100,0.0,2.0,16.0,55.0,2120,476,258,144
2110,0.0,2.0,16.0,55.0,2130,477,259,146
2120,0.0,2.0,16.0,54.0,2140,480,261,146
2130,0.0,2.0,16.0,54.0,2150,483,262,146
2140,0.0,2.0,15.0,54.0,2160,486,263,146
2150,0.0,2.0,15.0,54.0,2170,489,264,146
2160,0.0,2.0,15.0,54.0,2180,491,265,146
2170,0.0,2.0,15.0,54.0,2190,494,266,148
2180,0.0,2.0,15.0,53.0,2200,498,268,148
2190,0.0,2.0,15.0,53.0,2210,503,271,148
2200,0.0,2.0,15.0,53.0,2220,503,271,149
2210,0.0,2.0,15.0,53.0,2230,503,271,149
2220,0.0,2.0,15.0,52.0,2240,504,271,152
2230,0.0,2.0,14.0,52.0,2250,506,272,152
2240,0.0,2.0,14.0,52.0,2260,507,272,152
2250,0.0,2.0,14.0,52.0,2270,507,275,152
2260,0.0,2.0,14.0,52.0,2280,510,276,152
2270,0.0,2.0,14.0,52.0,2290,512,280,152
2280,0.0,2.0,14.0,52.0,2300,513,283,153
2290,0.0,2.0,14.0,52.0,2310,514,284,153
2300,0.0,2.0,14.0,52.0,2320,517,285,153
2310,0.0,2.0,14.0,52.0,2330,519,285,153
2320,0.0,2.0,14.0,52.0,2340,521,286,155
2330,0.0,2.0,13.0,52.0,2350,523,286,156
2340,0.0,2.0,13.0,52.0,2360,524,288,156
2350,0.0,2.0,13.0,52.0,2370,525,289,159
2360,0.0,2.0,13.0,52.0,2380,527,290,159
2370,0.0,1.0,12.0,51.0,2390,528,291,161
2380,0.0,1.0,12.0,51.0,2400,529,291,162
2390,0.0,1.0,12.0,51.0,2410,531,292,163
2400,0.0,1.0,12.0,51.0,2420,534,292,164
2410,0.0,1.0,12.0,51.0,2430,535,293,164
2420,0.0,1.0,12.0,50.0,2440,538,293,165
2430,0.0,1.0,12.0,50.0,2450,541,294,165
2440,0.0,1.0,12.0,50.0,2460,543,295,165
2450,0.0,1.0,12.0,50.0,2470,546,297,165
2460,0.0,1.0,12.0,50.0,2480,547,298,166
2470,0.0,1.0,12.0,49.0,2490,551,298,166
2480,0.0,1.0,12.0,49.0,2500,554,298,166
2490,0.0,1.0,13.0,49.0,2500,555,297,166
2500,0.0,0.0,12.0,48.0,2500,554,298,165
2510,0.0,1.0,12.0,49.0,2500,559,298,166
2520,0.0,1.0,12.0,49.0,2500,558,297,167
2530,0.0,1.0,13.0,49.0,2500,556,298,166
2540,0.0,1.0,13.0,49.0,2500,556,299,166
2550,0.0,1.0,13.0,49.0,2500,553,296,166
2560,0.0,1.0,13.0,49.0,2500,553,297,166
2570,0.0,1.0,13.0,48.0,2500,556,297,166
2580,0.0,1.0,13.0,48.0,2500,556,298,166
2590,0.0,1.0,13.0,48.0,2500,555,299,166
2600,0.0,1.0,12.0,49.0,2500,557,299,167
2610,0.0,1.0,12.0,49.0,2500,555,299,166
2620,0.0,1.0,13.0,49.0,2500,554,297,167
2630,0.0,1.0,13.0,49.0,2500,557,299,166
2640,0.0,1.0,12.0,49.0,2500,554,297,169
2650,0.0,1.0,13.0,49.0,2500,554,299,165
2660,0.0,1.0,13.0,49.0,2500,553,298,165
2670,0.0,1.0,12.0,49.0,2500,555,297,165
2680,0.0,1.0,12.0,48.0,2500,553,300,165
2690,0.0,1.0,12.0,49.0,2500,555,298,166
2700,0.0,1.0,13.0,48.0,2500,554,296,165
2710,0.0,1.0,13.0,49.0,2500,554,297,165
2720,0.0,1.0,12.0,49.0,2500,556,298,166
2730,0.0,1.0,13.0,49.0,2500,556,296,168
2740,0.0,1.0,13.0,48.0,2500,555,298,165
2750,0.0,1.0,13.0,49.0,2500,557,299,165
2760,0.0,1.0,13.0,49.0,2500,551,295,166
2770,0.0,1.0,13.0,49.0,2500,557,297,167
2780,0.0,1.0,12.0,49.0,2500,555,298,165
2790,0.0,1.0,13.0,49.0,2500,555,299,166
2800,0.0,1.0,13.0,49.0,2500,554,299,167
2810,0.0,1.0,13.0,49.0,2500,556,298,165
2820,0.0,1.0,13.0,49.0,2500,555,296,166
2830,0.0,1.0,12.0,49.0,2500,555,297,167
2840,0.0,1.0,13.0,49.0,2500,553,297,167
2850,0.0,1.0,12.0,48.0,2500,555,297,168
2860,0.0,1.0,13.0,49.0,2500,556,300,165
2870,0.0,1.0,13.0,49.0,2500,553,297,166
2880,0.0,1.0,13.0,48.0,2500,557,299,167
2890,0.0,1.0,13.0,49.0,2500,561,299,165
2900,0.0,1.0,13.0,49.0,2500,555,298,165
2910,0.0,1.0,12.0,49.0,2500,552,297,165
2920,0.0,1.0,13.0,49.0,2500,557,298,167
2930,0.0,1.0,13.0,49.0,2500,554,298,166
2940,0.0,1.0,12.0,49.0,2500,557,298,165
2950,0.0,1.0,12.0,49.0,2500,553,296,165
2960,0.0,1.0,13.0,49.0,2500,553,298,166
2970,0.0,1.0,13.0,49.0,2500,556,299,166
2980,0.0,1.0,13.0,49.0,2500,559,299,166
2990,0.0,1.0,13.0,49.0,2500,556,299,166
3000,0.0,1.0,12.0,49.0,2500,553,297,166
3010,0.0,1.0,13.0,49.0,2500,554,298,166
3020,0.0,1.0,12.0,49.0,2500,557,298,167
3030,0.0,1.0,12.0,49.0,2500,556,298,167
3040,0.0,1.0,13.0,49.0,2500,557,299,166
3050,0.0,1.0,13.0,49.0,2500,555,298,166
3060,0.0,1.0,13.0,49.0,2500,554,297,166
3070,0.0,1.0,13.0,49.0,2500,552,297,165
3080,0.0,1.0,13.0,49.0,2500,556,300,166
3090,0.0,1.0,12.0,49.0,2500,555,298,165
3100,0.0,1.0,13.0,49.0,2500,554,296,167
3110,0.0,1.0,12.0,49.0,2500,559,299,165
3120,0.0,1.0,13.0,49.0,2500,556,298,167
3130,0.0,1.0,12.0,49.0,2500,557,300,167
3140,0.0,1.0,13.0,49.0,2500,553,296,168
3150,0.0,1.0,13.0,49.0,2500,558,299,165
3160,0.0,1.0,13.0,49.0,2500,554,298,166
3170,0.0,1.0,12.0,48.0,2500,559,300,166
3180,0.0,1.0,12.0,49.0,2500,555,297,166
3190,0.0,1.0,13.0,49.0,2500,554,298,165
3200,0.0,1.0,13.0,49.0,2500,553,296,167
3210,0.0,1.0,13.0,49.0,2500,557,299,166
3220,0.0,1.0,13.0,49.0,2500,555,298,166
3230,0.0,1.0,13.0,49.0,2500,556,298,167
3240,0.0,1.0,13.0,49.0,2500,553,297,165
3250,0.0,1.0,12.0,49.0,2500,556,298,167
3260,0.0,1.0,11.0,49.0,2500,555,296,167
3270,0.0,1.0,12.0,49.0,2500,554,297,165
3280,0.0,1.0,13.0,49.0,2500,553,296,165
3290,0.0,1.0,13.0,49.0,2500,558,299,166
3300,0.0,1.0,13.0,48.0,2500,552,298,166
3310,0.0,1.0,13.0,49.0,2500,554,296,166
3320,0.0,1.0,13.0,49.0,2500,557,298,166
3330,0.0,1.0,12.0,49.0,2500,556,299,166
3340,0.0,1.0,13.0,49.0,2500,553,296,165
3350,0.0,1.0,13.0,49.0,2500,557,297,165
3360,0.0,1.0,13.0,49.0,2500,558,300,165
3370,0.0,1.0,13.0,49.0,2500,554,298,165
3380,0.0,1.0,13.0,49.0,2500,555,298,165
3390,0.0,1.0,13.0,49.0,2500,555,297,166
3400,0.0,1.0,13.0,49.0,2500,554,296,167
3410,0.0,1.0,13.0,49.0,2500,552,297,166
3420,0.0,1.0,13.0,49.0,2500,555,298,167
3430,0.0,1.0,13.0,49.0,2500,553,298,165
3440,0.0,1.0,13.0,49.0,2500,553,298,166
3450,0.0,1.0,13.0,49.0,2500,553,298,165
3460,0.0,1.0,13.0,49.0,2500,557,299,168
3470,0.0,1.0,13.0,49.0,2500,555,298,165
3480,0.0,1.0,12.0,49.0,2500,554,297,166
3490,0.0,1.0,13.0,49.0,2500,555,298,165
3500,0.0,1.0,13.0,49.0,2500,557,298,165
3510,0.0,1.0,11.0,49.0,2500,556,298,166
3520,0.0,1.0,13.0,49.0,2500,554,297,168
3530,0.0,1.0,13.0,49.0,2500,555,299,167
3540,0.0,1.0,13.0,49.0,2500,553,296,166
3550,0.0,1.0,12.0,49.0,2500,554,298,167
3560,0.0,1.0,12.0,49.0,2500,555,299,166
3570,0.0,1.0,13.0,49.0,2500,553,297,165
3580,0.0,1.0,13.0,49.0,2500,555,296,169
3590,0.0,1.0,13.0,48.0,2500,558,298,167
3600,0.0,1.0,12.0,49.0,2500,555,298,166
3610,0.0,1.0,13.0,49.0,2500,555,297,165
3620,0.0,1.0,13.0,48.0,2500,555,297,166
3630,0.0,1.0,13.0,49.0,2500,555,297,167
3640,0.0,1.0,13.0,49.0,2500,556,298,166
3650,0.0,1.0,13.0,47.0,2500,556,298,167
3660,0.0,1.0,12.0,49.0,2500,553,297,166
3670,0.0,1.0,13.0,48.0,2500,554,296,166
3680,0.0,1.0,12.0,49.0,2500,552,297,166
3690,0.0,1.0,13.0,49.0,2500,558,301,165
3700,0.0,1.0,12.0,49.0,2500,558,299,166
3710,0.0,1.0,13.0,49.0,2500,554,298,165
3720,0.0,1.0,12.0,49.0,2500,555,296,165
3730,0.0,1.0,13.0,49.0,2500,554,298,167
3740,0.0,1.0,12.0,49.0,2500,552,297,166
3750,0.0,1.0,13.0,49.0,2500,556,299,166
3760,0.0,1.0,10.0,49.0,2500,553,296,166
3770,0.0,1.0,12.0,49.0,2500,554,297,168
3780,0.0,1.0,12.0,49.0,2500,555,298,166
3790,0.0,1.0,13.0,49.0,2500,557,297,166
3800,0.0,1.0,13.0,49.0,2500,556,298,165
3810,0.0,1.0,13.0,49.0,2500,555,298,168
3820,0.0,1.0,13.0,49.0,2500,554,298,165
3830,0.0,1.0,12.0,49.0,2500,557,298,167
3840,0.0,1.0,12.0,49.0,2500,553,295,165
3850,0.0,1.0,12.0,49.0,2500,555,296,166
3860,0.0,1.0,13.0,49.0,2500,552,297,167
3870,0.0,1.0,13.0,49.0,2500,553,297,167
3880,0.0,1.0,13.0,49.0,2500,555,298,167
3890,0.0,1.0,13.0,49.0,2500,557,298,165
3900,0.0,1.0,13.0,49.0,2500,557,297,165
3910,0.0,1.0,13.0,49.0,2500,555,298,165
3920,0.0,1.0,12.0,49.0,2500,554,296,165
3930,0.0,1.0,13.0,49.0,2500,553,297,168
3940,0.0,1.0,13.0,49.0,2500,559,299,167
3950,0.0,1.0,13.0,49.0,2500,555,299,165
3960,0.0,1.0,13.0,49.0,2500,556,298,165
3970,0.0,1.0,13.0,49.0,2500,557,299,166
3980,0.0,1.0,13.0,49.0,2500,556,298,165
3990,0.0,1.0,12.0,49.0,2500,553,296,165
4000,0.0,1.0,13.0,49.0,2500,555,300,165
4010,0.0,1.0,12.0,49.0,2500,557,301,166
4020,0.0,1.0,13.0,49.0,2500,555,297,166
4030,0.0,1.0,13.0,49.0,2500,554,296,167
4040,0.0,1.0,13.0,49.0,2500,555,296,167
4050,0.0,1.0,12.0,49.0,2500,559,299,167
4060,0.0,1.0,12.0,49.0,2500,557,300,167
4070,0.0,1.0,13.0,49.0,2500,554,298,166
4080,0.0,1.0,13.0,49.0,2500,554,297,166
4090,0.0,1.0,13.0,49.0,2500,554,298,165
4100,0.0,1.0,13.0,49.0,2500,555,298,167
4110,0.0,1.0,12.0,49.0,2500,558,300,166
4120,0.0,1.0,13.0,49.0,2500,555,299,166
4130,0.0,1.0,13.0,49.0,2500,554,297,166
4140,0.0,1.0,13.0,49.0,2500,554,297,166
4150,0.0,1.0,13.0,49.0,2500,556,299,166
4160,0.0,1.0,13.0,48.0,2500,553,297,167
4170,0.0,1.0,13.0,49.0,2500,559,298,166
4180,0.0,1.0,13.0,49.0,2500,559,298,168
4190,0.0,1.0,13.0,49.0,2500,557,301,165
4200,0.0,1.0,12.0,49.0,2500,554,297,166
4210,0.0,1.0,13.0,49.0,2500,555,298,168
4220,0.0,1.0,13.0,49.0,2500,555,298,165
4230,0.0,1.0,12.0,49.0,2500,556,299,168
4240,0.0,1.0,13.0,49.0,2500,555,296,165
4250,0.0,1.0,12.0,49.0,2500,555,297,168
4260,0.0,1.0,12.0,49.0,2500,557,297,167
4270,0.0,1.0,12.0,49.0,2500,554,298,165
4280,0.0,1.0,13.0,49.0,2500,555,298,165
4290,0.0,1.0,12.0,49.0,2500,554,298,165
4300,0.0,1.0,13.0,49.0,2500,556,297,167
4310,0.0,1.0,13.0,49.0,2500,552,297,167
4320,0.0,1.0,11.0,49.0,2500,555,300,165
4330,0.0,1.0,13.0,49.0,2500,555,298,166
4340,0.0,1.0,13.0,49.0,2500,554,298,166
4350,0.0,1.0,12.0,49.0,2500,558,299,166
4360,0.0,1.0,13.0,49.0,2500,557,297,166
4370,0.0,1.0,12.0,49.0,2500,555,298,167
4380,0.0,1.0,13.0,49.0,2500,556,298,166
4390,0.0,1.0,11.0,49.0,2500,556,298,166
4400,0.0,1.0,12.0,49.0,2500,558,301,165
4410,0.0,1.0,13.0,49.0,2500,556,298,165
4420,0.0,1.0,13.0,48.0,2500,554,297,165
4430,0.0,1.0,13.0,49.0,2500,553,297,165
4440,0.0,1.0,13.0,49.0,2500,555,297,166
4450,0.0,1.0,13.0,49.0,2500,554,298,165
4460,0.0,1.0,12.0,49.0,2500,556,297,166
4470,0.0,1.0,13.0,49.0,2500,554,297,165
4480,0.0,1.0,13.0,49.0,2500,558,299,165
4490,0.0,1.0,13.0,48.0,2500,554,296,166
4500,0.0,1.0,13.0,49.0,2500,555,296,166
4510,0.0,1.0,13.0,48.0,2500,558,298,166
4520,0.0,1.0,13.0,49.0,2500,558,301,165
4530,0.0,1.0,13.0,49.0,2500,555,299,165
4540,0.0,1.0,13.0,49.0,2500,553,297,166
4550,0.0,1.0,13.0,49.0,2500,551,298,167
4560,0.0,1.0,13.0,49.0,2500,557,299,166
4570,0.0,1.0,13.0,49.0,2500,557,297,165
4580,0.0,1.0,13.0,49.0,2500,554,297,166
4590,0.0,1.0,12.0,49.0,2500,553,297,165
4600,0.0,1.0,11.0,49.0,2500,554,297,165
4610,0.0,1.0,13.0,49.0,2500,554,296,166
4620,0.0,1.0,13.0,49.0,2500,554,296,166
4630,0.0,1.0,13.0,49.0,2500,557,298,165
4640,0.0,1.0,12.0,49.0,2500,555,298,165
4650,0.0,1.0,12.0,49.0,2500,557,299,166
4660,0.0,1.0,12.0,49.0,2500,557,297,167
4670,0.0,1.0,12.0,48.0,2500,554,298,166
4680,0.0,1.0,13.0,49.0,2500,557,299,167
4690,0.0,1.0,13.0,49.0,2500,557,299,166
4700,0.0,1.0,13.0,49.0,2500,555,298,166
4710,0.0,1.0,13.0,48.0,2500,555,299,168
4720,0.0,1.0,13.0,49.0,2500,557,297,165
4730,0.0,1.0,13.0,49.0,2500,556,300,166
4740,0.0,1.0,13.0,48.0,2500,555,298,165
4750,0.0,1.0,12.0,49.0,2500,555,298,167
4760,0.0,1.0,13.0,49.0,2500,554,298,167
4770,0.0,1.0,13.0,49.0,2500,554,297,166
4780,0.0,1.0,13.0,48.0,2500,557,298,166
4790,0.0,1.0,13.0,49.0,2500,554,297,166
4800,0.0,1.0,13.0,49.0,2500,556,297,165
4810,0.0,1.0,13.0,49.0,2500,556,299,165
4820,0.0,1.0,13.0,49.0,2500,553,297,166
4830,0.0,1.0,13.0,49.0,2500,555,297,166
4840,0.0,1.0,13.0,48.0,2500,554,297,166
4850,0.0,1.0,13.0,49.0,2500,557,299,166
4860,0.0,1.0,13.0,49.0,2500,554,298,166
4870,0.0,1.0,13.0,48.0,2500,555,297,165
4880,0.0,1.0,13.0,49.0,2500,553,297,165
4890,0.0,1.0,13.0,49.0,2500,552,297,166
4900,0.0,1.0,13.0,49.0,2500,553,299,168
4910,0.0,1.0,12.0,49.0,2500,558,298,167
4920,0.0,1.0,13.0,49.0,2500,555,298,166
4930,0.0,1.0,13.0,48.0,2500,554,296,166
4940,0.0,1.0,13.0,48.0,2500,553,298,165
4950,0.0,1.0,12.0,49.0,2500,555,298,165
4960,0.0,1.0,13.0,49.0,2500,556,298,166
4970,0.0,1.0,13.0,49.0,2500,555,298,166
4980,0.0,1.0,13.0,49.0,2500,554,295,167
4990,0.0,1.0,13.0,49.0,2500,554,296,165
5000,0.0,1.0,13.0,49.0,2500,556,297,166
5010,0.0,1.0,12.0,49.0,2500,553,296,165
5020,0.0,1.0,12.0,49.0,2500,554,297,166
5030,0.0,1.0,13.0,49.0,2500,554,298,165
5040,0.0,1.0,13.0,49.0,2500,559,299,167
5050,0.0,1.0,13.0,49.0,2500,553,298,166
5060,0.0,1.0,13.0,49.0,2500,556,299,166
5070,0.0,1.0,13.0,49.0,2500,557,298,165
5080,0.0,1.0,13.0,49.0,2500,556,298,167
5090,0.0,1.0,13.0,49.0,2500,555,296,165
5100,0.0,1.0,13.0,49.0,2500,557,298,165
5110,0.0,1.0,13.0,49.0,2500,554,297,167
5120,0.0,1.0,13.0,49.0,2500,557,300,166
5130,0.0,1.0,13.0,49.0,2500,554,299,167
5140,0.0,1.0,13.0,49.0,2500,555,298,166
5150,0.0,1.0,13.0,49.0,2500,555,298,165
5160,0.0,1.0,12.0,49.0,2500,558,299,165
5170,0.0,1.0,13.0,49.0,2500,554,298,169
5180,0.0,1.0,13.0,49.0,2500,553,297,167
5190,0.0,1.0,13.0,49.0,2500,554,298,165
5200,0.0,1.0,13.0,49.0,2500,555,297,166
5210,0.0,1.0,13.0,49.0,2500,559,300,166
5220,0.0,1.0,13.0,49.0,2500,551,297,167
5230,0.0,1.0,13.0,49.0,2500,559,299,166
5240,0.0,1.0,13.0,49.0,2500,556,296,165
5250,0.0,1.0,13.0,49.0,2500,555,297,167
5260,0.0,1.0,13.0,49.0,2500,555,297,166
5270,0.0,1.0,13.0,49.0,2500,553,297,165
5280,0.0,1.0,12.0,49.0,2500,557,298,167
5290,0.0,1.0,13.0,49.0,2500,556,300,165
5300,0.0,1.0,13.0,49.0,2500,554,298,167
5310,0.0,1.0,11.0,49.0,2500,555,298,165
5320,0.0,1.0,13.0,49.0,2500,552,296,166
5330,0.0,1.0,13.0,49.0,2500,554,299,166
5340,0.0,1.0,13.0,49.0,2500,553,297,166
5350,0.0,1.0,13.0,49.0,2500,555,298,165
5360,0.0,1.0,13.0,49.0,2500,552,296,167
5370,0.0,1.0,13.0,49.0,2500,553,297,167
5380,0.0,1.0,13.0,49.0,2500,555,297,167
5390,0.0,1.0,13.0,48.0,2500,557,300,166
5400,0.0,1.0,12.0,49.0,2500,556,299,166
5410,0.0,1.0,13.0,48.0,2500,554,298,167
5420,0.0,1.0,13.0,49.0,2500,554,298,167
5430,0.0,1.0,12.0,49.0,2500,553,296,165
5440,0.0,1.0,13.0,49.0,2500,552,299,166
5450,0.0,1.0,12.0,49.0,2500,556,298,166
5460,0.0,1.0,13.0,49.0,2500,556,300,167
5470,0.0,1.0,11.0,49.0,2500,556,297,166
5480,0.0,1.0,13.0,49.0,2500,558,299,166
5490,0.0,1.0,12.0,49.0,2500,554,297,166
5500,0.0,1.0,12.0,49.0,2500,554,297,166
5510,0.0,1.0,12.0,49.0,2500,555,298,165
5520,0.0,1.0,13.0,49.0,2500,555,299,167
5530,0.0,1.0,13.0,49.0,2500,554,297,166
5540,0.0,1.0,13.0,48.0,2500,553,296,167
5550,0.0,1.0,13.0,49.0,2500,555,298,166
5560,0.0,1.0,13.0,49.0,2500,558,300,166
5570,0.0,1.0,13.0,49.0,2500,555,297,166
5580,0.0,1.0,13.0,49.0,2500,558,300,166
5590,0.0,1.0,13.0,49.0,2500,554,297,166
5600,0.0,1.0,13.0,48.0,2500,556,298,166
5610,0.0,1.0,12.0,49.0,2500,556,299,166
5620,0.0,1.0,13.0,49.0,2500,561,300,165
5630,0.0,1.0,13.0,49.0,2500,553,297,166
5640,0.0,1.0,13.0,49.0,2500,553,297,165
5650,0.0,1.0,12.0,48.0,2500,556,298,166
5660,0.0,1.0,12.0,49.0,2500,554,296,167
5670,0.0,1.0,12.0,49.0,2500,555,297,165
5680,0.0,1.0,13.0,49.0,2500,555,299,165
5690,0.0,1.0,12.0,49.0,2500,556,297,166
5700,0.0,1.0,12.0,49.0,2500,558,300,166
5710,0.0,1.0,13.0,49.0,2500,554,297,167
5720,0.0,1.0,13.0,48.0,2500,555,297,165
5730,0.0,1.0,13.0,49.0,2500,554,299,167
5740,0.0,1.0,13.0,49.0,2500,557,298,167
5750,0.0,1.0,12.0,49.0,2500,555,298,167
5760,0.0,1.0,13.0,48.0,2500,554,296,167
5770,0.0,1.0,12.0,49.0,2500,556,298,166
5780,0.0,1.0,13.0,49.0,2500,552,296,165
5790,0.0,1.0,13.0,49.0,2500,556,299,166
5800,0.0,1.0,12.0,49.0,2500,555,299,166
5810,0.0,1.0,13.0,49.0,2500,555,296,166
5820,0.0,1.0,12.0,49.0,2500,554,297,165
5830,0.0,1.0,13.0,49.0,2500,555,298,165
5840,0.0,1.0,13.0,49.0,2500,552,296,166
5850,0.0,1.0,13.0,49.0,2500,554,299,165
5860,0.0,1.0,13.0,49.0,2500,555,299,165
5870,0.0,1.0,13.0,49.0,2500,552,295,165
5880,0.0,1.0,13.0,49.0,2500,553,295,165
5890,0.0,1.0,13.0,49.0,2500,558,299,167
5900,0.0,1.0,13.0,49.0,2500,556,298,165
5910,0.0,1.0,13.0,49.0,2500,557,299,167
5920,0.0,1.0,13.0,49.0,2500,553,297,165
5930,0.0,1.0,12.0,49.0,2500,555,297,166
5940,0.0,1.0,13.0,49.0,2500,557,299,166
5950,0.0,1.0,13.0,49.0,2500,553,296,166
5960,0.0,1.0,13.0,49.0,2500,557,298,165
5970,0.0,1.0,13.0,48.0,2500,553,297,165
5980,0.0,1.0,13.0,49.0,2500,554,297,166
5990,0.0,1.0,13.0,49.0,2500,554,298,165
6000,0.0,1.0,13.0,49.0,2500,553,296,166
6010,0.0,1.0,12.0,49.0,2500,558,300,167
6020,0.0,1.0,13.0,49.0,2500,552,297,165
6030,0.0,1.0,13.0,49.0,2500,557,297,166
6040,0.0,1.0,13.0,49.0,2500,555,298,165
6050,0.0,1.0,12.0,49.0,2500,555,296,166
6060,0.0,1.0,12.0,48.0,2500,556,298,165
6070,0.0,1.0,13.0,49.0,2500,556,296,168
6080,0.0,1.0,12.0,49.0,2500,554,297,166
6090,0.0,1.0,13.0,49.0,2500,557,298,166
6100,0.0,1.0,13.0,48.0,2500,556,300,166
6110,0.0,1.0,12.0,49.0,2500,553,295,166
6120,0.0,1.0,13.0,49.0,2500,557,297,167
6130,0.0,1.0,12.0,49.0,2500,554,297,165
6140,0.0,1.0,13.0,49.0,2500,556,298,165
6150,0.0,1.0,13.0,49.0,2500,555,299,166
6160,0.0,1.0,13.0,49.0,2500,554,297,166
6170,0.0,1.0,13.0,49.0,2500,556,299,168
6180,0.0,1.0,13.0,49.0,2500,556,299,167
6190,0.0,1.0,13.0,49.0,2500,553,298,166
6200,0.0,1.0,13.0,49.0,2500,556,298,166
6210,0.0,1.0,11.0,49.0,2500,557,298,166
6220,0.0,1.0,12.0,49.0,2500,556,297,165
6230,0.0,1.0,13.0,49.0,2500,554,297,166
6240,0.0,1.0,13.0,49.0,2500,554,298,165
6250,0.0,1.0,13.0,49.0,2500,552,296,167
6260,0.0,1.0,11.0,49.0,2500,554,297,167
6270,0.0,1.0,12.0,49.0,2500,556,298,166
6280,0.0,1.0,13.0,49.0,2500,556,299,165
6290,0.0,1.0,13.0,49.0,2500,554,297,167
6300,0.0,1.0,13.0,48.0,2500,557,297,166
6310,0.0,1.0,13.0,49.0,2500,558,300,165
6320,0.0,1.0,13.0,49.0,2500,556,297,166
6330,0.0,1.0,13.0,49.0,2500,557,299,167
6340,0.0,1.0,13.0,47.0,2500,556,299,166
6350,0.0,1.0,13.0,48.0,2500,557,298,168
6360,0.0,1.0,13.0,48.0,2500,557,299,165
6370,0.0,1.0,13.0,49.0,2500,552,295,166
6380,0.0,1.0,13.0,49.0,2500,554,298,166
6390,0.0,1.0,13.0,49.0,2500,555,297,166
6400,0.0,1.0,12.0,49.0,2500,552,297,166
6410,0.0,1.0,13.0,49.0,2500,559,300,166
6420,0.0,1.0,13.0,48.0,2500,554,297,165
6430,0.0,1.0,13.0,49.0,2500,557,300,166
6440,0.0,1.0,13.0,49.0,2500,556,298,165
6450,0.0,1.0,13.0,49.0,2500,555,298,165
6460,0.0,1.0,13.0,49.0,2500,554,298,165
6470,0.0,1.0,13.0,49.0,2500,559,299,165
6480,0.0,1.0,12.0,49.0,2500,555,298,166
6490,0.0,1.0,13.0,49.0,2500,555,299,167
6500,0.0,1.0,13.0,49.0,2500,556,297,166
6510,0.0,1.0,13.0,49.0,2500,555,298,166
6520,0.0,1.0,13.0,49.0,2500,557,297,167
6530,0.0,1.0,13.0,48.0,2500,553,297,168
6540,0.0,1.0,13.0,49.0,2500,557,297,166
6550,0.0,1.0,13.0,49.0,2500,558,299,166
6560,0.0,1.0,13.0,49.0,2500,551,297,165
6570,0.0,1.0,13.0,49.0,2500,555,299,167
6580,0.0,1.0,13.0,49.0,2500,554,296,167
6590,0.0,1.0,13.0,49.0,2500,557,300,166
6600,0.0,1.0,13.0,49.0,2500,553,295,166
6610,0.0,1.0,12.0,49.0,2500,556,297,165
6620,0.0,1.0,13.0,49.0,2500,555,297,169
6630,0.0,1.0,13.0,49.0,2500,558,299,165
6640,0.0,1.0,13.0,49.0,2500,553,297,167
6650,0.0,1.0,12.0,49.0,2500,555,298,166
6660,0.0,1.0,12.0,49.0,2500,554,297,165
6670,0.0,1.0,13.0,48.0,2500,554,297,168
6680,0.0,1.0,13.0,49.0,2500,560,301,165
6690,0.0,1.0,13.0,49.0,2500,557,298,166
6700,0.0,1.0,13.0,49.0,2500,558,298,165
6710,0.0,1.0,13.0,49.0,2500,554,297,168
6720,0.0,1.0,12.0,49.0,2500,556,298,165
6730,0.0,1.0,12.0,49.0,2500,556,297,166
6740,0.0,1.0,13.0,49.0,2500,557,299,165
6750,0.0,1.0,13.0,49.0,2500,557,297,165
6760,0.0,1.0,13.0,49.0,2500,555,297,166
6770,0.0,1.0,13.0,49.0,2500,554,296,165
6780,0.0,1.0,12.0,49.0,2500,556,300,165
6790,0.0,1.0,13.0,48.0,2500,554,299,168
6800,0.0,1.0,13.0,49.0,2500,556,298,165
6810,0.0,1.0,13.0,49.0,2500,555,297,166
6820,0.0,1.0,13.0,49.0,2500,554,298,167
6830,0.0,1.0,13.0,49.0,2500,556,297,166
6840,0.0,1.0,13.0,49.0,2500,554,297,167
6850,0.0,1.0,13.0,48.0,2500,554,297,165
6860,0.0,1.0,13.0,49.0,2500,560,298,165
6870,0.0,1.0,12.0,49.0,2500,556,299,168
6880,0.0,1.0,13.0,48.0,2500,556,300,165
6890,0.0,1.0,12.0,49.0,2500,558,299,166
6900,0.0,1.0,13.0,49.0,2500,554,297,165
6910,0.0,1.0,13.0,49.0,2500,553,296,165
6920,0.0,1.0,13.0,49.0,2500,555,297,166
6930,0.0,1.0,13.0,49.0,2500,555,298,165
6940,0.0,1.0,13.0,49.0,2500,558,299,165
6950,0.0,1.0,13.0,49.0,2500,556,296,165
6960,0.0,1.0,12.0,49.0,2500,555,298,165
6970,0.0,1.0,13.0,49.0,2500,554,297,165
6980,0.0,1.0,13.0,49.0,2500,553,298,166
6990,0.0,1.0,12.0,49.0,2500,553,297,166
7000,0.0,1.0,12.0,49.0,2500,556,297,165
7010,0.0,1.0,13.0,48.0,2500,557,298,167
7020,0.0,1.0,13.0,49.0,2500,555,297,165
7030,0.0,1.0,13.0,49.0,2500,556,298,169
7040,0.0,1.0,13.0,49.0,2500,554,297,165
7050,0.0,1.0,12.0,49.0,2500,557,297,165
7060,0.0,1.0,13.0,48.0,2500,557,299,165
7070,0.0,1.0,12.0,49.0,2500,554,298,166
7080,0.0,1.0,12.0,49.0,2500,553,297,165
7090,0.0,1.0,13.0,49.0,2500,556,297,167
7100,0.0,1.0,13.0,49.0,2500,554,297,166
7110,0.0,1.0,13.0,49.0,2500,554,296,169
7120,0.0,1.0,12.0,49.0,2500,554,299,165
7130,0.0,1.0,13.0,49.0,2500,555,298,165
7140,0.0,1.0,13.0,49.0,2500,555,298,165
7150,0.0,1.0,13.0,49.0,2500,559,300,165
7160,0.0,1.0,13.0,49.0,2500,553,295,168
7170,0.0,1.0,12.0,49.0,2500,555,297,165
7180,0.0,1.0,13.0,49.0,2500,552,298,168
7190,0.0,1.0,13.0,49.0,2500,554,297,166
7200,0.0,1.0,12.0,49.0,2500,555,298,166
7210,0.0,1.0,13.0,49.0,2500,552,296,167
7220,0.0,1.0,13.0,49.0,2500,557,298,166
7230,0.0,1.0,12.0,48.0,2500,554,297,165
7240,0.0,1.0,13.0,49.0,2500,555,297,165
7250,0.0,1.0,13.0,48.0,2500,555,298,165
7260,0.0,1.0,13.0,49.0,2500,560,299,167
7270,0.0,1.0,12.0,49.0,2500,556,297,167
7280,0.0,1.0,13.0,49.0,2500,554,298,166
7290,0.0,1.0,13.0,49.0,2500,556,299,165
7300,0.0,1.0,13.0,49.0,2500,560,300,168
7310,0.0,1.0,13.0,49.0,2500,556,298,167
7320,0.0,1.0,12.0,49.0,2500,557,299,165
7330,0.0,1.0,13.0,49.0,2500,558,300,167
7340,0.0,1.0,13.0,49.0,2500,555,300,167
7350,0.0,1.0,13.0,48.0,2500,556,299,165
7360,0.0,1.0,13.0,49.0,2500,558,298,165
7370,0.0,1.0,12.0,49.0,2500,552,296,166
7380,0.0,1.0,12.0,49.0,2500,553,296,166
7390,0.0,1.0,13.0,49.0,2500,555,298,169
7400,0.0,1.0,12.0,49.0,2500,552,297,167
7410,0.0,1.0,13.0,49.0,2500,556,299,166
7420,0.0,1.0,13.0,49.0,2500,559,298,166
7430,0.0,1.0,13.0,49.0,2500,558,298,166
7440,0.0,1.0,11.0,49.0,2500,555,300,166
7450,0.0,1.0,13.0,49.0,2500,555,299,165
7460,0.0,1.0,13.0,49.0,2500,554,296,168
7470,0.0,1.0,13.0,49.0,2500,554,299,165
7480,0.0,1.0,13.0,49.0,2500,554,298,165

